Telecom Language Models: Must They Be Large?

The increasing interest in Large Language Models (LLMs) within the telecommunications sector underscores their potential to revolutionize operational efficiency. However, the deployment of these sophisticated models is often hampered by their substantial size and computational demands, raising concerns about their viability in resource-constrained environments. Addressing this challenge, recent advancements have seen the emergence of small language models that surprisingly exhibit performance comparable to their larger counterparts in many tasks, such as coding and common-sense reasoning. Phi-2, a compact yet powerful model, exemplifies this new wave of efficient small language models. This paper conducts a comprehensive evaluation of Phi-2's intrinsic understanding of the telecommunications domain. Recognizing the scale-related limitations, we enhance Phi-2's capabilities through a Retrieval-Augmented Generation approach, meticulously integrating an extensive knowledge base specifically curated with telecom standard specifications. The enhanced Phi-2 model demonstrates a profound improvement in accuracy, answering questions about telecom standards with a precision that closely rivals the more resource-intensive GPT-3.5. The paper further explores the refined capabilities of Phi-2 in addressing problem-solving scenarios within the telecom sector, highlighting its potential and limitations.

==> phi2plot.csv <==
Load,Power,phi2,phi2rag
0.21539687500000002,0.6077795786061589,0.21451918671107778,0.5564370736614149
0.039683125,0.2452728254997299,0.05717325121453897,0.24174159786798718
0.064275,0.22555375472717454,0.04565117100903134,0.23297469076130314
0.068891875,0.2930848190167477,0.09634394472363124,0.29061866989859225
0.06051375,0.2674230145867099,0.08595214514611903,0.275539656660895
0.022744375,0.2179902755267423,0.03372993129804107,0.21147271951170943
0.04864,0.206645056726094,0.016014539128033606,0.21418434315298882
0.010480625,0.17125877903835765,0.008308038517807715,0.17425098268612502
0.030626874999999998,0.20799567801188548,0.021765758428971226,0.20730810550330953
0.009804375,0.16666666666666669,0.007782938119558616,0.17349504542326097
0.029982500000000002,0.2117774176121016,0.04466707052794854,0.22171523087264072
0.12776125,0.3725013506212858,0.16460426325883412,0.39183126273523206
0.04820875,0.19746083198271205,0.035533151452818296,0.21496157650060446
0.051415625,0.2447325769854133,0.032660184292620735,0.23943159046163612
0.009910625000000001,0.16909778498109132,0.006269638873576915,0.1714650360053561
0.09486375,0.3506212857914641,0.12384858052871686,0.3400811764184689
0.034924375,0.21663965424095083,0.051392070228191984,0.23118787010312258
0.124499375,0.3776337115072934,0.14910074464405204,0.39672607669190946
0.029605,0.21961102106969208,0.044446367389392304,0.21989143261023286
0.02607125,0.2190707725553755,0.037614330453087756,0.22088175178505465
0.184299375,0.49486763911399245,0.20677066021005713,0.4956168065801151
0.08548687499999999,0.320097244732577,0.11339908817872456,0.3235879884896969
0.086356875,0.3417071853052404,0.10562818367232853,0.3361124821859797
0.01340125,0.19935170178282013,0.02046841170556714,0.1924955537324787
0.052486875,0.2636412749864938,0.07409324011333347,0.2643125083667313
0.08110437499999999,0.32279848730415994,0.10749913588595779,0.3170576359214759
0.025820625000000003,0.22123176661264182,0.03865631697157849,0.21460813035051016
0.01340125,0.18611561318206377,0.02081385656214896,0.18970081474530454
0.074090625,0.310913019989195,0.10058811686261991,0.30293084880725263
0.08754125,0.34278768233387363,0.11247957474262975,0.3312173314201229
0.029541875000000002,0.21339816315505133,0.04428766551982178,0.22003033470464092
0.145924375,0.40518638573743926,0.17624845099520295,0.42811053634219876
0.024474375,0.19908157752566183,0.017786600996470225,0.19915585295721783
0.051672499999999996,0.24608319827120478,0.033504041927371594,0.23677715436951013
0.013544999999999998,0.18314424635332255,0.021211392999096714,0.18852384910047207
0.13069187499999999,0.40788762830902214,0.1607190414612315,0.4026309248678426
0.039660625,0.24311183144246354,0.05790955325707126,0.23960604270108588
0.044611875,0.2309562398703404,0.030140944151276307,0.22551936386751423
0.017072499999999997,0.19313884386817937,0.02664729236199309,0.1944330433766209
0.10139687500000001,0.3317125877903836,0.13645409114258605,0.3456300383635365
0.059900625,0.2787682333873582,0.08356084956702403,0.27736182109768515
0.09744375,0.3349540788762831,0.12845940130633776,0.34261124490426925
0.05355375,0.2560777957860616,0.07644738404935439,0.2642134620991564
0.10251375,0.34278768233387363,0.1323660630508068,0.3532369264751989
0.053802499999999996,0.264721772015127,0.07831395528325492,0.2615448375860795
0.07929125000000001,0.3084819016747704,0.10747024792857877,0.31106152223985994
0.07558875000000001,0.3198271204754187,0.10308925145276035,0.3045325835027904
0.021603125,0.20556455969746085,0.032788434519412026,0.2059730899985121
0.0137925,0.18530524041058888,0.021593728378894,0.1889404356064692
0.024756875,0.18098325229605622,0.018885189544645603,0.19156505602873317
0.021087500000000002,0.22528363047001623,0.030935763798601083,0.21069284436110977
0.009799375,0.1707185305240411,0.006198951335313262,0.1714064533405281
0.033315,0.249054565099946,0.04602385684322816,0.2385103327350047
0.017864375,0.19746083198271205,0.02713025464164049,0.20020402937975268
0.053816875,0.25094543490005405,0.07744948961162071,0.2633503453236589
0.052929375,0.2374392220421394,0.035231862247003934,0.23400147210934696
0.13270625,0.3884386817936251,0.16648668012051324,0.4029974434639013
0.01069875,0.18179362506753108,0.016765082340690927,0.18409707072628212
0.11767562499999999,0.3760129659643436,0.15136442164879077,0.37676295535653825
0.08996499999999999,0.357914640734738,0.10557665327143183,0.3469648892924974
0.052626875,0.24635332252836306,0.07399089234545093,0.2651428211591481
0.019864375,0.1969205834683955,0.03005508966832349,0.20385116312323628
0.013939375,0.1885467314964884,0.021569519177087233,0.19114000130710945
0.084484375,0.3544030253916802,0.1072561532776038,0.32824441622840506
0.010415,0.1707185305240411,0.006576406571444094,0.17209140245443869
0.011748749999999999,0.1850351161534306,0.01835041589149917,0.18624335684141424
0.011953125,0.1850351161534306,0.01882072956819896,0.18518275599935938
0.12772250000000002,0.39870340356564027,0.15613200571637742,0.3989219519828345
0.011998749999999999,0.18557536466774716,0.018844747874821755,0.18568404571690975
0.024623125000000003,0.22393300918422476,0.03571712541856583,0.21783992724908327
0.7200875,0.5837385197190708,0.032283149327351435,0.5927162547534633
0.13893375,0.480551053484603,0.1302831736446812,0.4467902894758166
0.051618750000000005,0.21555915721231766,0.03777801241052486,0.21867875059659567
0.127900625,0.4413830361966505,0.13215464676156674,0.4197019356496707
0.037636249999999996,0.24365207995678015,0.0545251261298115,0.23777072310057953
0.055601875,0.2576985413290114,0.07935148194610185,0.26735760063887043
0.02519125,0.21636952998379258,0.037703190863474886,0.2137005254501442
0.01760625,0.19800108049702866,0.026796136579230294,0.19945609126925906
0.0306175,0.2406807131280389,0.04353258103058315,0.23004543968261976
0.009624375000000001,0.16936790923824963,0.006092641973122643,0.1711764867505562
0.02873625,0.22393300918422476,0.042938325484238475,0.21934281314685472
0.035908125,0.23176661264181525,0.05255307610453324,0.23354508605179314
0.08067437499999999,0.3092922744462453,0.10881788087969907,0.31386731020455805
0.052985625,0.2406807131280389,0.03465371383593252,0.23655750980099924
0.18833249999999999,0.3897893030794166,0.0982385022140947,0.3680685054733025
0.018889375,0.20259319286871963,0.028861500912741665,0.20075627810195887
0.036770000000000004,0.2309562398703404,0.053687325357826825,0.23522700022474521
0.078210625,0.3538627768773636,0.08827298776822379,0.33400460479672456
0.019395000000000003,0.20529443544030254,0.029300625983992787,0.20338695849346847
0.146930625,0.4638033495407888,0.16779586428087348,0.43677044714581226
0.03663,0.23905996758508916,0.05370202863560635,0.23436614161294833
0.143509375,0.4816315505132361,0.14012654079459308,0.4495342317485672
0.085694375,0.23635872501350622,0.0593731185490898,0.25301854595479023
0.017236875,0.19502971366828742,0.02638650516018051,0.1979364307526621
0.08257687500000001,0.3084819016747704,0.11301953703303415,0.31460514716009313
0.0398075,0.2085359265262021,0.02936204499730279,0.20846108592270174
0.04711875,0.2766072393300919,0.06229449746557823,0.2658838317741395
0.053770625,0.22177201512695843,0.038468623938923814,0.2238718081029057
0.00968625,0.17341977309562398,0.015367943747591586,0.1804409448689352
0.07618375,0.3014586709886548,0.09801501518425655,0.31381104033336416
0.07891625,0.30497028633171264,0.10747524638823817,0.30978768121691047
0.108243125,0.36709886547811993,0.14249456949486736,0.35919029991957246
0.04344125,0.2482441923284711,0.06316123773475174,0.24600946365679507
0.08657375,0.32739059967585094,0.11404031084379357,0.3262387545951814
0.01868375,0.21312803889789303,0.028142725569321732,0.20279227435069658
0.04233625,0.23203673689897356,0.06249256028137962,0.2419317727353474
0.065200625,0.28498109130199895,0.08981848530085357,0.2872879317057793
0.7675175000000001,0.6215559157212318,0.016061055100990707,0.6211021206011083
0.041901875,0.22501350621285793,0.028009811142234553,0.22500940299868988
0.022495,0.23419773095623989,0.03258759860928668,0.21481782334650504
0.02346875,0.21339816315505133,0.035139514131458445,0.21102207074440993
0.09216125,0.35035116153430584,0.11373101583185247,0.34373463652482883
0.23892562499999997,0.618044300378174,0.23153060896464508,0.5950321379724266
0.0112275,0.18611561318206377,0.017534281939001597,0.18547211855306905
0.15162875,0.4192328471096705,0.18507734550214755,0.4353746404986952
0.08090937499999999,0.31361426256077796,0.11023355402324715,0.31275142323462196
0.018165,0.1966504592112372,0.027623679532477203,0.20043985055416513
0.035279375,0.20205294435440305,0.02632973550378714,0.20313312492391417
0.010538124999999999,0.18746623446785524,0.016454100821281677,0.1844633762626369
0.04614875,0.2568881685575365,0.06582365190895505,0.2531087768627219
0.037786875,0.25958941112911943,0.053257813884356846,0.2422614825699877
0.11425749999999998,0.3997839005942734,0.14576136276459406,0.3727241357667981
0.060326875,0.24203133441383037,0.03934786217360406,0.2425215459790246
0.022066875,0.18206374932468938,0.016964015860082206,0.18823799770620145
0.034555625,0.2225823878984333,0.05193373166721393,0.22722667463660473
0.009956875,0.17477039438141545,0.015545826869202951,0.18358972578633606
0.0361925,0.24770394381415453,0.051071959559992726,0.2396599955856403
0.034165,0.23041599135602378,0.05065490111510635,0.22882953232893502
0.02021375,0.1920583468395462,0.015167205571029548,0.19081290902720857
0.025869999999999997,0.21366828741220964,0.01840008285292606,0.20356792401093163
0.033494375,0.24311183144246354,0.04679219864089287,0.23709739271662236
0.0456725,0.2506753106428957,0.06741260206335495,0.24700208223452091
0.01105125,0.1823338735818477,0.017475228695562645,0.1830837711282519
0.01036625,0.18125337655321452,0.016361803232582038,0.18236127253328982
0.00984125,0.1707185305240411,0.006226927281554216,0.1713906013464667
0.035093124999999996,0.23041599135602378,0.05141574636076691,0.23213781054998633
0.7921050000000001,0.6434359805510536,0.024146356171766612,0.626342723570175
0.076865,0.2906537007023231,0.1061296751849474,0.30463453844732424
0.088689375,0.32739059967585094,0.11547557570295931,0.331099324237596
0.10137750000000001,0.31739600216099406,0.05140174429509062,0.30513481568744855
0.022685625,0.20799567801188548,0.0340849325629695,0.20927060042185888
0.138239375,0.30497028633171264,0.08469423848367587,0.31030094122631063
0.045856875000000005,0.27714748784440846,0.06079759651557887,0.2635649872686562
0.011479375,0.184494867639114,0.018091172728661346,0.18430957863491865
0.040648125,0.2506753106428957,0.05872943365842232,0.24276260777031644
0.009791875,0.17260940032414912,0.006196478938511235,0.17133873508025665
0.028511875,0.21339816315505133,0.04303783839831627,0.2173492549123043
0.06908875,0.29497568881685576,0.09550233689618491,0.29267001098432743
0.00997375,0.18530524041058888,0.01573869567676853,0.18180514418863192
0.08302375,0.32198811453268505,0.10783132229524536,0.32285675492917193
0.0219025,0.1850351161534306,0.01689709257713833,0.18752598326271008
0.025045,0.2109670448406267,0.037846562108362826,0.2119105161763176
0.049749375,0.2614802809292275,0.07157864685687826,0.2572194601895343
0.07995187499999999,0.2974068071312804,0.10855007601312905,0.31181326094770556
0.0964225,0.34981091301998923,0.12336975252654328,0.34527162579648757
0.009728125,0.16963803349540788,0.006154807562174672,0.1713374583962847
0.09234250000000001,0.34413830361966513,0.12227066830271081,0.3342456809334668
0.18862062500000001,0.49621826039978395,0.2119657137182996,0.5019705321978721
0.073674375,0.3060507833603458,0.10068231199430394,0.30132936347318645
0.049584375,0.25877903835764454,0.0699923164641743,0.2599187682948849
0.067275,0.2925445705024311,0.09343207869112942,0.28921535053829284
0.141695,0.4238249594813615,0.17056695431143096,0.42213533988015417
0.025705,0.2109670448406267,0.0382301645387594,0.21550010692409927
0.04951,0.2793084819016748,0.06600168482925521,0.268314970314663
0.03922125,0.22879524581307403,0.057049650789285665,0.23954334628302473
0.032859375,0.23878984332793088,0.048008308356998985,0.2291948557198091
0.07677937500000001,0.2990275526742302,0.10602842829397871,0.3044807144407476
0.02940125,0.22339276066990815,0.04374010073861367,0.22105886127672697
0.03281375,0.2260940032414911,0.048753117048953194,0.22644450232102148
0.12676437499999998,0.4041058887088061,0.1518813892163342,0.40010270520301167
0.02739375,0.2325769854132901,0.03934706667813161,0.22358112702283175
0.019271875,0.21042679632631012,0.028691676723983248,0.20557961695358856
0.070060625,0.286871961102107,0.09331274144966767,0.2996112571877301
0.013511875000000001,0.19746083198271205,0.020783581934410485,0.1914901468387098
0.126538125,0.4041058887088061,0.15412331233087906,0.397606424263447
0.10684750000000001,0.3765532144786602,0.13586840978867554,0.3619332252972767
0.08070875,0.3092922744462453,0.11015527565125972,0.31218514505557005
0.009958749999999999,0.18692598595353863,0.01576202497315967,0.18127071969996125
0.0188775,0.20691518098325232,0.02850044278017257,0.20270773644377407
0.0211775,0.20097244732576985,0.03243141764398914,0.20384817512543912
0.092729375,0.2560777957860616,0.06250016994970023,0.2624412949261645
0.05350875000000001,0.23770934629929769,0.03573826559679683,0.23395366006944343
0.012370625,0.1847649918962723,0.019267627044326212,0.18766055203741164
0.045733125,0.24959481361426256,0.06629244149012452,0.2499617226486784
0.15693375,0.4497568881685576,0.18158931896534056,0.45030288309824174
0.035320000000000004,0.2682333873581848,0.048452041708502584,0.24259971131194033
0.06389687499999999,0.27795786061588335,0.09176799031116738,0.27895545561742113
0.027178124999999997,0.2144786601836845,0.04103817609174035,0.21527240481212345
0.05762874999999999,0.2663425175580767,0.08201221689329484,0.27086760925752335
0.105246875,0.34521880064829824,0.1358821446012789,0.3573950137573687
0.025415624999999997,0.19367909238249595,0.01919931333871236,0.19366920315799893
0.092346875,0.3268503511615343,0.11956136928025601,0.33743996221447975
0.034675625,0.2531064289573204,0.04906057366901746,0.23695599276024268
0.013765,0.19719070772555375,0.021277198177515062,0.19105275617326617
0.023445625,0.22501350621285793,0.03416061694892845,0.215353600735046
0.186738125,0.527552674230146,0.17731936731718112,0.5180030563776602
0.02099875,0.19097784981091304,0.03234805565115826,0.20259415610093698
0.010566250000000001,0.1839546191247974,0.016466769797668063,0.18482663109411596
0.08130375,0.3017287952458131,0.11226359513150401,0.3113589120847354
0.0641625,0.24770394381415453,0.043183138639040185,0.2409408270707513
0.02758125,0.2085359265262021,0.0198131798522985,0.2033315387278697
0.019291875,0.204754186925986,0.02923216453556515,0.2027397640158828
0.014730625,0.19881145326850352,0.0224626386433128,0.19477794118336703
0.0878,0.32144786601836844,0.11863192845613188,0.3244230442338714
0.01003375,0.17179902755267426,0.006343314823137702,0.17165377755242373
0.089245625,0.3300918422474339,0.1168510691054985,0.3311517126663
0.10190312500000001,0.3511615343057807,0.1339462803453549,0.34979079047195527
0.118475625,0.35602377093462995,0.15256760701866365,0.3778167732014661
0.832905,0.6461372231226364,0.014461569972163947,0.6475478333165151
0.06279,0.2685035116153431,0.08868671318981257,0.2798524300979101
0.0283575,0.23284710967044842,0.04084565412568005,0.22460562816317195
0.871011875,0.6453268503511616,0.014425126683987446,0.6624096405226727
0.02807,0.1917882225823879,0.021431120605026003,0.19393989395801356
0.015414375,0.1917882225823879,0.024037437648732386,0.19207185489373657
0.026073125000000003,0.2082658022690438,0.018746012681654996,0.2020508455594872
0.1860625,0.5037817396002161,0.21056503737550666,0.49723221525726213
0.6976012500000001,0.578336034575905,0.04488809104939521,0.5757278809924042
0.0965375,0.34035656401944897,0.12842068353739958,0.3399386578367846
0.010199375,0.17125877903835765,0.00644613335389546,0.17180421483930483
0.11965937499999998,0.3878984332793085,0.15375848318919885,0.3799140970763371
0.046485625,0.21934089681253377,0.03279803184739891,0.2204697199140911
0.06534999999999999,0.28200972447325773,0.08930386115282249,0.28870964280169564
0.055973125,0.26796326310102647,0.08113826315625114,0.26548588039320153
0.113094375,0.38627768773635873,0.13564819200076228,0.3792329134061637
0.047465,0.25931928687196115,0.06713835423436197,0.2563902084407233
0.028315,0.20340356564019452,0.02052789662279413,0.20245579396874383
0.00984125,0.17990275526742305,0.01559879474827973,0.18084200106149037
0.056644375000000004,0.25742841707185304,0.08180029122485998,0.26709911328751745
0.08994625,0.33603457590491626,0.11418631849412841,0.33653199510933907
0.027613125,0.18773635872501354,0.02141579743432225,0.19097999096986348
0.024640000000000002,0.189086980010805,0.018768664620589584,0.1917165158355798
0.017908125,0.1963803349540789,0.02746347051511972,0.19865527124208607
0.019058125000000002,0.1923284710967045,0.014150298995053686,0.19163486445001557
0.0283425,0.21880064829821722,0.04229267779303979,0.21896487870045184
0.096603125,0.3897893030794166,0.10426521476344752,0.36724631757413456
0.19635249999999999,0.5083738519719071,0.21242945904648514,0.5182374812051287
0.03739125,0.22123176661264182,0.025042595852017558,0.22130361472064847
0.025132500000000002,0.21880064829821722,0.037079152047629634,0.21592416313974266
0.032695,0.21204754186925986,0.022817479962117165,0.21164594854422694
0.039803125,0.24986493787142086,0.0240904571102488,0.23709071618757785
0.0966975,0.3824959481361427,0.10797381263553867,0.3633454738968137
0.299479375,0.7106969205834684,0.27053248761310617,0.6939852025874959
0.011826875,0.18557536466774716,0.018461883319791848,0.18645860463837202
0.043548125,0.2585089141004862,0.06306427124010201,0.24679981931916542
0.01691,0.09940572663425176,0.008325210860300128,0.31003367881752825
0.034568125,0.23878984332793088,0.05012602306768499,0.23297425673867372
0.017871875000000002,0.19097784981091304,0.02765154014763903,0.19712212602422677
0.022183125,0.19367909238249595,0.016422346536961223,0.19448010485076997
0.020523125,0.1928687196110211,0.015162502630661512,0.19354447498104507
0.08248875,0.3211777417612102,0.11215898365318305,0.3154440516495149
0.620456875,0.5591572123176661,0.03841152855778647,0.5473938907865886
0.1146,0.3662884927066451,0.1467860802950237,0.3726874519774461
0.07873625,0.24608319827120478,0.05250808804060784,0.25334619009211806
0.037830625,0.20907617504051865,0.028112474615192236,0.20576588711101615
0.031474999999999996,0.20556455969746085,0.047289880978315615,0.22260306270302885
0.03193375,0.20583468395461915,0.022775735281762324,0.20775123561760117
0.109685,0.3595353862776878,0.14203946956671792,0.3637029705791862
0.048258125,0.2552674230145867,0.06851800897710662,0.2570137992708783
0.037079375,0.2263641274986494,0.05543353115418466,0.23191108695509705
0.064218125,0.3133441383036197,0.07929092251999807,0.3012866322303691
0.10406562500000001,0.3552133981631551,0.13913292224515217,0.3506279761281721
0.024825625,0.23392760669908158,0.03595701643732087,0.21838217444150704
0.05352125,0.26580226904376014,0.07496485777061992,0.26707339377887956
0.0339,0.23149648838465695,0.050515492808810694,0.22761692911297915
0.100111875,0.3471096704484063,0.13603152114613432,0.3422662015738204
0.030460625,0.2266342517558077,0.04572260515476108,0.2212186048106846
0.029178125,0.21555915721231766,0.0437289789723532,0.2195283955150251
0.07591125,0.3014586709886548,0.1050511950432347,0.30284770744294737
0.018921874999999998,0.21582928146947597,0.028486902434070878,0.2032364893646064
0.0448375,0.2082658022690438,0.03356286239561263,0.20991672913455214
0.698244375,0.5837385197190708,0.04797548883921128,0.5740899411575421
0.054495625000000006,0.2663425175580767,0.07960356842929,0.26203747440713576
0.038809375,0.22177201512695843,0.027462519683481575,0.21418680397489168
0.01131,0.18206374932468938,0.01775232182498608,0.1847421667848709
0.046684375,0.23662884927066452,0.06732714427447574,0.2522036103853345
0.078119375,0.31172339276066996,0.10447357961425045,0.31123895811969515
0.651989375,0.5388978930307943,0.049962729594712985,0.5530506961897008
0.014003125,0.18719611021069693,0.021771239951112974,0.19043861439422263
0.015686875,0.19800108049702866,0.024215486831451943,0.1941914887182102
0.043318125,0.20097244732576985,0.03214581561254162,0.21015885783668772
0.038496249999999996,0.23554835224203136,0.05668500843508575,0.23650084009504918
0.060416250000000005,0.28795245813074016,0.0827489249020173,0.28089159786656165
0.772680625,0.6104808211777418,0.03807901297690505,0.6108298136503773
0.12920125,0.3989735278227985,0.1656209192171632,0.3947187255778677
0.08449999999999999,0.3417071853052404,0.1018055563683007,0.3352870729211298
0.074138125,0.31172339276066996,0.10012003549740155,0.3037817112621788
0.024695625,0.20745542949756887,0.03775971904150132,0.20944410518906895
0.01511375,0.19016747703943818,0.023278160395414544,0.19369972192202123
0.07846375,0.2938951917882226,0.10789091852120414,0.30767557290835335
0.03502875,0.18773635872501354,0.02627373849867944,0.2021333205201104
0.02033375,0.18962722852512157,0.015068820874808589,0.19290872641661144
0.022215,0.20178282009724474,0.03373869355027816,0.20679568468510795
0.043035000000000004,0.2028633171258779,0.03149673419215715,0.2121502963288232
0.077893125,0.286871961102107,0.10646497866605381,0.30770286145602294
0.03037125,0.2258238789843328,0.045299177981796834,0.22211571378296935
0.26978562500000003,0.36007563479200433,0.05186276906982241,0.35756112888211655
0.00982625,0.17179902755267426,0.006211031047175533,0.17155906692357978
0.0224525,0.20070232306861158,0.016437884086827722,0.19645651927904417
0.08036750000000001,0.2992976769313884,0.10867375970971478,0.31303795292904946
0.011215625,0.17990275526742305,0.017679935516504344,0.18386682466759255
0.686394375,0.5594273365748245,0.044828169864162104,0.5710431150777878
0.028740625,0.211237169097785,0.020027670713305558,0.20886695809321454
0.11146624999999999,0.3552133981631551,0.1474671501710751,0.3633685206748246
0.05172,0.25796866558616965,0.0742526756762393,0.26054597621201064
0.05176937499999999,0.29983792544570503,0.0674531312572237,0.27500946350567546
0.016563125,0.1920583468395462,0.0254290400298622,0.196430806759514
0.02015375,0.19502971366828742,0.015041802750640843,0.19163011139639796
0.0418575,0.2344678552133982,0.06179533388388799,0.24118125777644742
0.04208875,0.24014046461372235,0.061114248781495184,0.24416584462177784
0.06578625,0.277687736358725,0.09125912673593763,0.28713131989378515
0.048073125,0.2585089141004862,0.06833291813199455,0.2565582897708494
0.051781875,0.264721772015127,0.07473167828104085,0.2598228792709528
0.426194375,0.44948676391139925,0.06712175890790142,0.4321384716788932
0.087838125,0.36304700162074555,0.11076608903012883,0.3342533396097485
0.013988125,0.17531064289573206,0.010987321494853057,0.17848078307408913
0.013824375,0.19421934089681256,0.021452755923153256,0.19048574877198604
0.014277500000000002,0.19611021069692058,0.02232370413823964,0.1898987867259494
0.052409375,0.25040518638573744,0.07483448106585576,0.2624352475720471
0.011885625,0.1842247433819557,0.01869550409738165,0.18525319562547785
0.300750625,0.4792004321988115,0.12870336231348023,0.4737773021377777
0.040379375,0.24176121015667207,0.05855220240912421,0.24178833474952913
0.033764375,0.23203673689897356,0.04998647994850683,0.2284609959971399
0.020424375,0.20583468395461915,0.03137310595746683,0.2022016114092705
0.046469375,0.23933009184224743,0.031015940326256035,0.2287000391270826
0.063625,0.2893030794165316,0.08995183024424566,0.2809726043351512
0.02316375,0.21582928146947597,0.03530655001969319,0.2076402249362726
0.06892812499999999,0.2347379794705565,0.04898394709492661,0.23642370268493332
0.029722500000000002,0.24689357104267964,0.04247961575387696,0.22788727096749978
0.0206225,0.1923284710967045,0.015341871641546512,0.19250860492590405
0.075351875,0.28498109130199895,0.10595954149456933,0.29957863980715466
0.044940625,0.25364667747163694,0.06489875144660073,0.24935077934255065
0.03281,0.19448946515397084,0.02484952952962377,0.19886463803304694
0.059063750000000005,0.27012425715829286,0.08225708864709476,0.27634295563608496
0.04741375,0.2520259319286872,0.06833102727365582,0.253419472740449
0.05422625,0.27957860615883307,0.07596599657604623,0.26811517555098624
0.055111875,0.27363587250135063,0.07635263853284181,0.27113833484489336
0.05583625,0.23365748244192328,0.038185256968516074,0.23226500670164274
0.1327025,0.4413830361966505,0.15501289010181935,0.412362143362101
0.2367075,0.3741220961642356,0.051222805804042204,0.33453270374559685
0.025461875000000002,0.206645056726094,0.03848887140604374,0.21249010799517112
0.038156875,0.23041599135602378,0.0562125294235766,0.2359087684311901
0.09941,0.33279308481901676,0.12769922860260033,0.3492491300367154
0.0294225,0.20583468395461915,0.02075735951026845,0.20751381361958976
0.03647375,0.23851971907077257,0.052878333089290484,0.2358967281638558
0.045090000000000005,0.2598595353862777,0.06505133331963135,0.24972910357721087
0.07383375,0.309022150189087,0.09968655594265365,0.303353074230767
0.12958,0.2752566180443004,0.08628544017859074,0.29220617434421814
0.044729375,0.22042139384116696,0.031660871255036825,0.21864175223036939
0.009710625,0.1707185305240411,0.006139184342453876,0.1714545356034595
0.040795625,0.23662884927066452,0.05996897634808546,0.24025841817584276
0.06719375,0.28876283090221505,0.09245338358140885,0.29048922388542553
0.033115624999999996,0.21690977849810913,0.02300871786210911,0.21263398672915249
0.01015875,0.16072393300918422,0.008037663585507298,0.17433051285595635
0.017824375,0.19773095623987036,0.027806124177559212,0.1956627809890854
0.057933124999999995,0.25958941112911943,0.08223949007082845,0.27171450043420425
0.039874375000000004,0.2814694759589411,0.052858981344780696,0.2545114624668151
0.02414,0.1920583468395462,0.018153513080164423,0.19343606859004242
0.02368125,0.21717990275526744,0.035198648287600415,0.21253028450819095
0.035465625,0.23338735818476503,0.053351472456201476,0.22845352530171492
0.019930625,0.19070772555375473,0.014702625397578134,0.19333442892824568
0.05706750000000001,0.2755267423014587,0.08041111729383267,0.2715408743812778
0.0764375,0.3165856293895192,0.10486208839730991,0.3049469628028496
0.10966562500000002,0.33333333333333337,0.14360096212647686,0.3621050325417444
0.089259375,0.25958941112911943,0.06003869882042243,0.2601012331366671
0.077455625,0.33603457590491626,0.09867638111109785,0.31710456720273833
0.022060625,0.20421393841166938,0.03352043947187864,0.20648195654375617
0.09403,0.3368449486763912,0.12931070597062683,0.33126372596717346
0.018851875,0.20691518098325232,0.028802659489238058,0.2007082913328631
0.0348825,0.25418692598595355,0.04876953798239169,0.23908403426696795
0.009634375,0.17179902755267426,0.006097286635363323,0.17123017607171334
0.08642125,0.2990275526742302,0.04896866053058012,0.2808755692791589
0.0334225,0.23851971907077257,0.02090753067077507,0.227847095264258
0.1693325,0.4748784440842788,0.1936707566397275,0.47055586694576856
0.01163,0.1847649918962723,0.018150360917760792,0.18619918409410946
0.02941,0.2101566720691518,0.020758177432603976,0.20743343107220108
0.1653375,0.4286871961102107,0.19575023848393788,0.46013762815022236
0.039960625,0.20961642355483526,0.02913695283385958,0.21040742195264328
0.028323124999999998,0.22501350621285793,0.042584402899230434,0.21770811512214377
0.07192125,0.27579686655861696,0.041373740432294345,0.26798651289227127
0.055361875000000005,0.2560777957860616,0.07983528930064875,0.2653753935785762
0.021304999999999998,0.2036736898973528,0.03234744354409684,0.20546250278987793
0.0175425,0.19584008643976228,0.02689199255243141,0.198167331487186
0.016014375,0.1928687196110211,0.02485512910813556,0.19378034684987078
0.033036875,0.204754186925986,0.02452105795570396,0.20231304862390836
0.035513125,0.23149648838465695,0.05214623699364186,0.2324232239323168
0.04601375,0.2487844408427877,0.06663767778649704,0.25053229969403584
0.04007875,0.206645056726094,0.029383843994084672,0.20962949117389496
0.018013750000000002,0.2004321988114533,0.0278724508103853,0.1973288503521183
0.010908125000000001,0.17450027012425717,0.017260564244594732,0.18275085396341106
0.01343375,0.18989735278227987,0.020899486235737147,0.18946639169087204
0.108349375,0.3708806050783361,0.14049285193748093,0.3614944035999583
0.12074312499999999,0.37574284170718536,0.1488942370088537,0.38717582796557864
0.06265625,0.2668827660723933,0.08908795221299398,0.27862840756969404
0.072409375,0.3371150729335494,0.08495227790656859,0.32037535760239255
0.014770625,0.18989735278227987,0.022982920888269216,0.19146733783242736
0.116404375,0.3592652620205295,0.15209515721905936,0.372631481274936
0.088366875,0.31199351701782824,0.11762628480097047,0.32745630616169197
0.816491875,0.6412749864937872,0.017808200754764646,0.6393758626027575
0.258520625,0.5796866558616964,0.2531172333834221,0.6236581715314593
0.05276125,0.2614802809292275,0.07445499116030416,0.2647811420419843
0.07369375,0.309022150189087,0.10242271504804,0.29883718664871095
0.051801875,0.25958941112911943,0.07101631317137584,0.2676897566030903
0.0186325,0.20097244732576985,0.028428258068017194,0.20060389247542063
0.057515625,0.2768773635872501,0.08066008274345988,0.27294141857622345
0.036871875,0.23824959481361427,0.02309839873845908,0.23027456688444498
0.12826375,0.38600756347920046,0.16446638313054204,0.393257092798378
0.04259375,0.24284170718530523,0.06094455791857504,0.2472301172874237
0.075796875,0.3047001620745543,0.1029094794540847,0.3055113587495573
0.039743125000000004,0.23635872501350622,0.057907805224619156,0.24006453916452491
0.027145625,0.23824959481361427,0.03885133301767781,0.22376136687042544
0.8583681249999999,0.6353322528363047,0.01783009952295062,0.655775847397168
0.019010625,0.19016747703943818,0.014111595359856172,0.1916378586630704
0.011764375,0.1823338735818477,0.018473865400714166,0.18535426281077655
0.184390625,0.5148568341437061,0.20579586505395048,0.49638855084590267
0.00966625,0.17152890329551596,0.006118540583673655,0.17121895564658504
0.06793312500000001,0.38681793625067534,0.09373247881141854,0.2911926967282667
0.03843875,0.22960561858454892,0.025928473989054606,0.22106244445867426
0.038260625,0.20259319286871963,0.028566604071939252,0.2053317330822451
0.094969375,0.31955699621826045,0.12736696288859,0.33638210320404827
0.0513325,0.23527822798487305,0.03431495151081759,0.23217236645880823
0.053593749999999996,0.2552674230145867,0.07717208704027657,0.2629235668249864
0.067965625,0.286871961102107,0.092531245757422,0.2932297382000907
0.050134374999999995,0.21393841166936794,0.036317589397589875,0.2191645913836581
0.041772500000000004,0.20961642355483526,0.030644156382728004,0.21082083257857276
0.11780187499999999,0.35602377093462995,0.1508702808388504,0.37755865734969796
0.027408125,0.20097244732576985,0.019915359471578232,0.20141189089664563
0.06504062499999999,0.29281469475958943,0.0895910413208637,0.2870570161998804
0.017966875,0.1928687196110211,0.02777526393366343,0.19740656011137994
0.088414375,0.34413830361966513,0.11679572213092297,0.3286243650910504
0.038085625,0.21988114532685038,0.02600766428745973,0.21899130035920836
0.0181125,0.19313884386817937,0.02764058289975829,0.19978115530065008
0.153675,0.47379794705564565,0.17520163216762427,0.4472073159357179
0.076663125,0.3106428957320368,0.10444878564304277,0.3063113723163182
0.070375,0.277687736358725,0.041474861964243714,0.26376621419303403
0.16217625,0.3276607239330092,0.09810157607997677,0.33017198898300604
0.013444999999999999,0.19935170178282013,0.02069002326738934,0.1913136840325638
0.04506625,0.27363587250135063,0.06035707091019177,0.26090403050789385
0.027989999999999998,0.2185305240410589,0.04204939334229592,0.21733521156348004
0.10161187499999999,0.3544030253916802,0.13218346669252293,0.35082154850338365
0.02183,0.20178282009724474,0.03314595497096109,0.2062516955186209
0.20570750000000002,0.2906537007023231,0.052435595846081054,0.3061035550522965
0.047365000000000004,0.2487844408427877,0.06927123514677684,0.25103256625024173
0.0865475,0.24932468935710428,0.05924846177180877,0.2554559583373462
0.051675000000000006,0.1885467314964884,0.018613484409948217,0.20197876660022168
0.048986249999999995,0.2674230145867099,0.07039681930666143,0.25624778109437957
0.126009375,0.40167477039438143,0.1541484589206995,0.39622882522591213
0.0560375,0.2649918962722853,0.07879327771543637,0.2703010571322192
0.08370562499999999,0.29632631010264726,0.11473183713731387,0.31610002695206807
0.77885,0.629119394921664,0.013138715762285468,0.6271698918940385
0.04024,0.2663425175580767,0.05390473077057216,0.2535542436388666
0.08555625,0.3238789843327931,0.11464302432004939,0.322233458489277
0.074575,0.29632631010264726,0.10286847490673579,0.3013061870444964
0.029445624999999996,0.24014046461372235,0.04293232094606891,0.22434349766414327
0.014131874999999999,0.1920583468395462,0.02196693525232637,0.19066821525998143
0.014181250000000001,0.18962722852512157,0.022148173469493465,0.18994424831784407
0.045114375,0.22852512155591573,0.03009420978308762,0.22775330896580503
0.029491250000000004,0.22069151809832524,0.04347594735125649,0.222658694331307
0.037565625000000005,0.22150189086980013,0.02604078812260299,0.21636048240936384
0.033939375,0.23068611561318209,0.05052842520636741,0.2278227627655704
0.03136375,0.20529443544030254,0.021831795589773963,0.2110246609329035
0.108525625,0.3649378714208536,0.14268633172975964,0.3597986621019926
0.21538249999999998,0.5259319286871962,0.2362734381758617,0.545457375517299
0.548956875,0.4781199351701783,0.06734972179719616,0.49392423509709027
0.036504375,0.2190707725553755,0.02500602023005953,0.21732636137752567
0.010193125,0.1801728795245813,0.01610095241253434,0.18196678469635297
0.064424375,0.26904376012965964,0.09049060100391579,0.2831800653646824
0.027148125000000002,0.211237169097785,0.04061086388720601,0.21675252955685048
0.03469,0.23662884927066452,0.051154223692052504,0.2304978950573683
0.04340875,0.19827120475418697,0.015091019901085034,0.20424841836164664
0.01043,0.17179902755267426,0.008237787412277786,0.17483722454592399
0.034971249999999995,0.23149648838465695,0.052643906506837965,0.2275917986728712
0.02963,0.2298757428417072,0.04391258740359033,0.22201984473403202
0.054462500000000004,0.2809292274446245,0.07768749966823772,0.2657052731780721
0.02550625,0.20988654781199353,0.038428519202728224,0.21309907281025878
0.062254374999999994,0.222312263641275,0.04437162470507332,0.23089824099425443
0.0737675,0.2374392220421394,0.05159297572703976,0.2425361023901395
0.03710125,0.19421934089681256,0.02731875528938463,0.20667917170886402
0.238728125,0.34035656401944897,0.05447921836555205,0.330205309980122
0.06211,0.26715289032955164,0.037892412756634256,0.2529968271583275
0.14927812499999998,0.46164235548352245,0.1490141906162848,0.45591849247436944
0.027061875000000003,0.2063749324689357,0.041140320362739555,0.21398363323109348
0.121508125,0.4100486223662885,0.15288507000774024,0.38561673487091336
0.01314875,0.1850351161534306,0.020603897321954695,0.18781550262850577
0.12085937499999999,0.2992976769313884,0.07449893623654319,0.29628089297690846
0.085719375,0.3101026472177202,0.1162338757107315,0.32074516316130114
0.08544,0.2930848190167477,0.1160895717038495,0.32002389372241924
0.186534375,0.4700162074554295,0.21651420520981116,0.49480035408171114
0.009828125,0.16990815775256618,0.0062184288360277225,0.17138804672617755
0.01380625,0.18611561318206377,0.02167192687166263,0.18851625120150048
0.044111250000000005,0.24716369529983795,0.06367029986775498,0.24816862204780857
0.04571375,0.24743381955699623,0.06620014722969864,0.25008462610452575
0.063611875,0.27984873041599134,0.08822923860135763,0.2838570463032016
0.029915625,0.21717990275526744,0.04498418240367568,0.22010347356815557
0.00980875,0.17828200972447328,0.015549389649209535,0.18076940615559192
0.047974375,0.2487844408427877,0.0696163640990948,0.25319079278980994
0.06962,0.2801188546731497,0.09450146667556934,0.2961779214171947
0.077115625,0.30415991356023775,0.101431862463003,0.31210594850757756
0.028047499999999996,0.2036736898973528,0.020179364821858448,0.203444875865553
0.050924375,0.2614802809292275,0.07415816672666184,0.25710873939877554
0.10240562499999999,0.34900054024851435,0.13613068650394128,0.34893943681596423
0.0343675,0.21934089681253377,0.05081117590652794,0.22959078313334033
0.04053,0.22393300918422476,0.06020052268367383,0.23819169169609242
0.02977,0.21772015126958405,0.04445824188019101,0.2210005690317909
0.054345624999999995,0.2714748784440843,0.07674834620205082,0.26706904885134136
0.355016875,0.3657482441923285,0.06851048072184227,0.38970797783182415
0.024510625,0.1888168557536467,0.018562124574916065,0.19257130926882668
0.1382525,0.46164235548352245,0.16020460773850273,0.4217913773067967
0.23518124999999998,0.30983252296056185,0.054651058681201466,0.3270533190186141
0.020585625,0.2063749324689357,0.031365498954085524,0.20379073436924053
0.070555625,0.2938951917882226,0.09586869831487285,0.29744738873021365
0.43241125,0.41977309562398707,0.07120091270193077,0.43141221256820994
0.040565000000000004,0.2452728254997299,0.05908205390283023,0.2413730892824264
0.039455000000000004,0.2263641274986494,0.027268100041260682,0.21824837785196846
0.0306525,0.2028633171258779,0.022733894056955323,0.20062362722628344
0.022808125000000002,0.2085359265262021,0.03449057997559151,0.20840301984318405
0.086085625,0.24581307401404648,0.12176125409276277,0.3149646541632434
0.16258250000000002,0.43787142085359265,0.20709185182077822,0.44622130132200016
0.030705,0.2506753106428957,0.043577565281754396,0.2304585830458978
0.013903124999999999,0.1850351161534306,0.02171809193388336,0.18948900371843697
0.7544625,0.619935170178282,0.01964870157437991,0.6139203657024549
0.047004375,0.25040518638573744,0.06804657390735212,0.25209394322450873
0.053259999999999995,0.21934089681253377,0.03871857629620888,0.22098469816803964
0.10608124999999999,0.3525121555915722,0.1367669667124918,0.35885700039969326
0.113050625,0.3538627768773636,0.14359939017277687,0.3714907571894426
0.7857175,0.6212857914640736,0.0223689557906956,0.6247789957090384
0.027226875,0.22123176661264182,0.04129612748644466,0.21461227577240016
0.027945625,0.23284710967044842,0.03996354116356942,0.22510168468889358
0.0223575,0.19611021069692058,0.016473430547637266,0.19536741604180566
0.0551975,0.23635872501350622,0.036026222306592894,0.23852906010000027
0.031608750000000005,0.19935170178282013,0.023571539619102536,0.2004714779960351
0.028085,0.19881145326850352,0.04219041865472118,0.21748581482438262
0.072731875,0.30578065910318747,0.09849901540954402,0.30123465735493665
0.09495375,0.3163155051323609,0.12635865759613085,0.33748577901230553
0.010855625,0.18341437061048085,0.016965869981170726,0.18478477889365108
0.1128275,0.3749324689357105,0.14398992860442245,0.37050476323912135
0.035100625,0.24338195569962184,0.04969761682382504,0.23749012306131018
0.0240225,0.2036736898973528,0.03645787610191256,0.20965377357325785
0.05696687499999999,0.26661264181523503,0.08168654994703455,0.2686910208080149
0.015659375,0.19719070772555375,0.024211510882287485,0.1938833974301214
0.02542625,0.21150729335494328,0.03882256962248129,0.2107835383564364
0.110795,0.36817936250675315,0.14122255765327257,0.3675922792974323
0.017308125,0.18692598595353863,0.026618551922420887,0.19727414810823982
0.02571,0.20799567801188548,0.0389628239368174,0.21244940852583236
0.020944375,0.20124257158292816,0.03203579078796766,0.2036945464747238
0.0827775,0.2922744462452729,0.11360166136410899,0.314506589684231
0.04091625,0.2409508373851972,0.059600413493534794,0.2418878137199274
0.02925625,0.1888168557536467,0.022143874651641995,0.19626808529579334
0.204493125,0.30199891950297136,0.05272463862227956,0.30437751436499677
0.02293125,0.1882766072393301,0.017521053745046398,0.18990865171640117
0.0702775,0.29659643435980554,0.09737661586291603,0.2941162854409834
0.015521875,0.200162074554295,0.023799508532955736,0.19506774124367512
0.10945625,0.393841166936791,0.1394669999394049,0.36561075913149527
0.054372500000000004,0.26526202052944353,0.07726152414010953,0.266162199840846
0.088775625,0.35197190707725556,0.10235851277482806,0.34738683443032065
0.061791874999999996,0.2649918962722853,0.08756515244878546,0.2778330654218537
0.009616875,0.17206915180983257,0.00608807807474869,0.17116675033473877
0.051105,0.2182603997839006,0.03735182211265992,0.21850074673037456
0.02399,0.20610480821177746,0.03656655681146456,0.20889040729367483
0.031073125,0.2117774176121016,0.022311565945987138,0.20605532500413618
0.052714375,0.258238789843328,0.07512579458975888,0.26319434018582655
0.06889125,0.29173419773095627,0.09578927786042754,0.2914892696329355
0.031255,0.22555375472717454,0.046642242595292545,0.22336940550145742
0.01522875,0.19827120475418697,0.023208527135111474,0.19563087361711404
0.167125625,0.47271745002701243,0.1923773210785471,0.46641080955853237
0.02869625,0.23662884927066452,0.041173991616016065,0.2257223075025696
0.01493875,0.17828200972447328,0.022947631374793356,0.1938770098871563
0.029948125,0.20421393841166938,0.021413233532050827,0.20585430330485846
0.0144975,0.19611021069692058,0.022529561706877175,0.19126538506561558
0.639204375,0.5548352242031335,0.04734166935231703,0.5492888831152357
0.04329375,0.2487844408427877,0.0626533755447628,0.24652054940105284
0.115415625,0.3679092382495948,0.14993337154144312,0.3719491972812241
0.0336825,0.24230145867098868,0.04777724486556649,0.23505790974797963
0.0137275,0.19421934089681256,0.021254358381767233,0.1907184655270308
0.07687625000000001,0.30199891950297136,0.10659353246850913,0.3040193214853975
0.092136875,0.29173419773095627,0.12413790278885042,0.3314162500542398
0.0534275,0.26418152350081037,0.07537703525769554,0.2658283288709715
0.1471225,0.453808752025932,0.17436808079640506,0.4323796114814031
0.09782062500000001,0.37574284170718536,0.10933170953160506,0.3649336366583673
0.071515,0.2941653160453809,0.09771018797677931,0.2980867610292078
0.03053375,0.24932468935710428,0.04360995484129702,0.22922087207103975
0.060515,0.2563479200432199,0.08618249129017648,0.27513204152325194
0.022516249999999998,0.19313884386817937,0.034056125267031855,0.2079270712371582
0.013570625,0.1842247433819557,0.02114442710811311,0.1894183177625576
0.042456875,0.23122636412749864,0.06266360658037579,0.24213259621236005
0.09007875,0.3476499189627229,0.11674867443504176,0.33385131191543077
0.025451249999999998,0.20880605078336034,0.039366574072393266,0.20866665729841574
0.037559999999999996,0.21690977849810913,0.02600524339413629,0.21653846796445161
0.027458749999999997,0.2117774176121016,0.040900139191547606,0.21791610277795131
0.015513125,0.20151269584008646,0.023795349883454116,0.19498977139066195
0.04674875,0.24203133441383037,0.06801493823333836,0.2509214188358909
0.44647437500000003,0.4165316045380876,0.06482964227128846,0.4451672246462572
0.03353,0.21988114532685038,0.022647186205513037,0.21713891860025047
0.86652875,0.6534305780659104,0.012671095426876807,0.6615386214339358
0.1189375,0.4351701782820097,0.12168055338113079,0.40721503342969834
0.034742499999999996,0.2323068611561318,0.05127655010548954,0.23043736381767793
0.09103875,0.3271204754186926,0.12259991223861494,0.32982057934552067
0.027908125,0.21366828741220964,0.041362265295484625,0.2194026130826047
0.04514875,0.2409508373851972,0.06547256758075654,0.2490101892782738
0.10750937499999999,0.2603997839005943,0.07139813173607013,0.2758154039753505
0.08217125,0.3211777417612102,0.1105292682292112,0.31654326765633595
0.031156250000000003,0.2487844408427877,0.04423430138180442,0.23108615352900386
0.01978125,0.2004321988114533,0.029979909545437132,0.2034478289481516
0.01277,0.17531064289573206,0.007989593080414822,0.17508803168379075
0.18503562499999998,0.5480821177741761,0.16745755148985608,0.520252407878469
0.032670624999999995,0.23365748244192328,0.020745534767364907,0.22523398109796408
0.041798125000000005,0.21934089681253377,0.02913646110422395,0.21874065351768815
0.01493875,0.19394921663965425,0.022894785768861257,0.1942605426370033
0.02798375,0.24743381955699623,0.03970480433536595,0.22637317809105684
0.092821875,0.3525121555915722,0.12033723844873366,0.33797237271083846
0.181154375,0.46677471636953005,0.2179947767910438,0.48201812742430805
0.055401875,0.26661264181523503,0.07817228266036495,0.26880338405669807
0.07763687500000001,0.35575364667747167,0.0891992612079347,0.33093665560568136
0.155804375,0.4486763911399244,0.18727046210105353,0.4437274889974407
0.03333875,0.23122636412749864,0.04894325520929694,0.2291589916323986
0.105859375,0.35197190707725556,0.13321637368178554,0.3618640196122701
0.019065,0.17206915180983257,0.014780008013222391,0.1845528666824371
0.12891875,0.3908698001080497,0.16098915103030806,0.39788104573585364
0.01680125,0.1963803349540789,0.02569980583211792,0.19740381933082132
0.140615,0.41031874662344686,0.169778682475719,0.4201029193895924
0.033775625,0.2260940032414911,0.050256493874452246,0.227664775695332
0.045372499999999996,0.26931388438681797,0.06181418005875658,0.2588667232437515
0.031909375000000004,0.21312803889789303,0.047765189056414435,0.22386428282295373
0.016766875,0.19962182603997838,0.025705120827771988,0.19697731554442474
0.08641062499999999,0.2485143165856294,0.059424111067494276,0.25467761798422556
0.042916875,0.2452728254997299,0.06171048136573403,0.24695319475511834
0.0698875,0.31172339276066996,0.08964542833610266,0.30468026842976603
0.0096175,0.1704484062668828,0.006088531264770542,0.17116549869795328
0.15101875,0.4665045921123717,0.1760583484239084,0.440389974988299
0.0837925,0.3284710967044841,0.11505540219906593,0.31596718247263
0.02333875,0.20583468395461915,0.03539107859432438,0.20875205919610165
0.03504625,0.24662344678552137,0.0492637933721296,0.23851157707280796
0.059653750000000005,0.2182603997839006,0.0424396773986116,0.22920580535112167
0.122485625,0.3954619124797407,0.14819023637505732,0.3923434701548532
0.032250625,0.2085359265262021,0.022785471582029655,0.209442701116433
0.04277375,0.2266342517558077,0.028909895710574434,0.2240674986671288
0.10938812499999999,0.36007563479200433,0.14420141727328825,0.3607289141706566
0.0616075,0.2990275526742302,0.08014802899930011,0.29014663714362227
0.01252625,0.1880064829821718,0.019708398623007703,0.18617949163054098
0.05493875,0.2571582928146948,0.07884168813760409,0.2654904102400176
0.105974375,0.2909238249594814,0.06187895999608515,0.2919993023605249
0.02119,0.20718530524041062,0.03233870354770351,0.20443945125960708
0.041991875,0.25418692598595355,0.059590523684429936,0.24758988152593078
0.020303750000000002,0.1969205834683955,0.031158034338697602,0.20217772845030405
0.0116475,0.18314424635332255,0.018214065332531275,0.1858869616771942
0.0290525,0.22042139384116696,0.04333422559240202,0.22010844040557767
0.0503725,0.23365748244192328,0.03367750463625679,0.23142426579467673
0.045734375,0.20529443544030254,0.03377788131949762,0.21275686479016404
0.1191025,0.34521880064829824,0.15194289844350603,0.38007095318124856
0.075421875,0.302539168017288,0.10380957069034662,0.3029168954802118
0.042338125,0.20232306861156132,0.031064912186762265,0.21122102029070824
0.07625562500000001,0.3052404105888709,0.1045578588950036,0.30474895311029393
0.052439374999999996,0.2560777957860616,0.07565073069464298,0.2608816929713736
0.03359375,0.2263641274986494,0.049760380542724865,0.22811671144674084
0.009726875,0.16963803349540788,0.006156141535414838,0.17127721184932693
0.058614374999999996,0.30118854673149653,0.07362740268473608,0.29046628362896365
0.02710375,0.2150189086980011,0.018727138540439447,0.20889899526273845
0.08581,0.32928146947595893,0.11155226591346849,0.32695300105173636
0.009972499999999999,0.184494867639114,0.01565215705340596,0.18272263933127
0.016615625000000002,0.19502971366828742,0.025619059179810416,0.19579645957289618
0.11986375,0.37277147487844414,0.1544049826762568,0.3798767976268386
0.0115,0.1850351161534306,0.01796152523123581,0.18586959081829058
0.032525,0.2325769854132901,0.047389346325677095,0.22912256551391863
0.086268125,0.2714748784440843,0.052303116089293784,0.2721801505383546
0.296006875,0.6893571042679633,0.27136559338304966,0.6872650933851271
0.17406375000000002,0.493517017828201,0.19738617918976312,0.4787870660261372
0.018043125,0.19827120475418697,0.027757461820876725,0.19833747099824767
0.0630825,0.27957860615883307,0.08829211906632002,0.28168424732437913
0.026447500000000002,0.2085359265262021,0.018821687705884365,0.20391804672350602
0.033398125,0.2323068611561318,0.04856515016250719,0.23075943260994372
0.01194375,0.1823338735818477,0.018786569935363817,0.18534462710170732
0.25705125,0.6234467855213399,0.25185809228891864,0.6213541582611396
0.078985,0.310913019989195,0.10692618532161201,0.31077413667252135
0.29534875,0.4735278227984874,0.13046573253480664,0.46668762651693957
0.04502875,0.2784981091301999,0.06135186961218653,0.2583309716574369
0.096093125,0.3279308481901675,0.12599190545553626,0.34133813362378823
0.053406875,0.26337115072933553,0.07618264347793824,0.2641025398637504
0.044405,0.2520259319286872,0.06377437510207937,0.24939522111653153
0.11648875,0.28336034575904917,0.07185804498396665,0.2928602108406591
0.009616875,0.17990275526742305,0.015292719155896566,0.17994291174841168
0.08863312500000001,0.32441923284710966,0.11562044955884403,0.3307472174636591
0.090956875,0.3354943273905997,0.11883426049786895,0.33405360476882223
0.02358625,0.2150189086980011,0.03587055255775104,0.20864858224021826
0.030531875000000003,0.20502431118314424,0.022205072697892566,0.20364490197369473
0.0519475,0.26229065370070237,0.07424025678397798,0.26159857365436034
0.06215875,0.271204754186926,0.08722162710332938,0.2798954430472135
0.037223125,0.19962182603997838,0.027529709990998012,0.20606735322361905
0.009851875,0.17774176121015667,0.01556370202227036,0.18142964376142956
0.018689375,0.2142085359265262,0.028167076764377574,0.20270869161967042
0.009810000000000001,0.17152890329551596,0.006207468525362127,0.17136300986838401
0.064259375,0.273095623987034,0.0888420793417574,0.2853202320133326
0.023275,0.20880605078336034,0.03505147988895439,0.20978698856667694
0.07588937500000001,0.23824959481361427,0.05197513986855204,0.2472897611352335
0.1449875,0.45083738519719074,0.17470185331055696,0.4270001301436947
0.061091875,0.2522960561858455,0.03938059225470606,0.24475391986065567
0.086843125,0.348730415991356,0.10674514120409276,0.3361979378838446
0.020770625,0.1850351161534306,0.015930524569317917,0.1876380682409966
0.240311875,0.3349540788762831,0.06149773929030224,0.31885172662187744
0.034168125,0.23392760669908158,0.05110784387871645,0.22741173101024084
0.09468625,0.2598595353862777,0.06043895417885254,0.4121532562558061
0.096618125,0.342247433819557,0.1307704058926571,0.33754454749677915
0.01304,0.17639113992436523,0.010164349627803253,0.1790581750822435
0.021046875,0.19935170178282013,0.01552490936738237,0.1941947801593971
0.092589375,0.33657482441923287,0.1214300491964311,0.33598718225796764
0.033485625000000005,0.20880605078336034,0.023554193740057242,0.21105206667286888
0.04312875,0.2228525121555916,0.030552430265724996,0.21730215492749874
0.030069375,0.21609940572663427,0.04500506398346708,0.22109494741170072
0.01730125,0.19151809832522962,0.026602622609328858,0.19729728662472903
0.01481875,0.19313884386817937,0.022969587915344383,0.19218573280444987
0.031940625,0.2225823878984333,0.047748925183391175,0.22412566376905455
0.0359775,0.19529983792544572,0.026660212761077468,0.2048094594565259
0.022540625,0.2031334413830362,0.03422104960852661,0.20734808687919554
0.016835625,0.19340896812533767,0.025937001008148313,0.19626705499195998
0.021767500000000002,0.2117774176121016,0.03322962171984993,0.20526751943168128
0.021329375,0.2036736898973528,0.03281402392406306,0.2033159058439972
0.064944375,0.2839005942733658,0.08855875546071813,0.28841304191267625
0.013105625000000001,0.19097784981091304,0.020564467260370624,0.18751725755921628
0.009645625,0.17368989735278229,0.015323302042142224,0.18015663552912303
0.08348875,0.3101026472177202,0.11251202007424957,0.31826779421682483
0.04909625,0.2566180443003782,0.07047124073394231,0.25659933460647477
0.06072062499999999,0.24203133441383037,0.03977102919634816,0.24222818427310036
0.010211874999999999,0.17179902755267426,0.008095301818294556,0.1740403094480176
0.075680625,0.2347379794705565,0.05347337958649788,0.2424398699262109
0.032915,0.24500270124257162,0.047564038313037994,0.23101029915311116
0.01184875,0.1928687196110211,0.01815992570318653,0.1895672367683012
0.10289999999999999,0.34116693679092386,0.13663397471220434,0.3498513056908783
0.0450225,0.24338195569962184,0.06575342321772944,0.24770151515259617
0.0713125,0.3055105348460292,0.09493665913292641,0.3015757531401295
0.01872375,0.20421393841166938,0.02877340458262015,0.19954987696895507
0.029276875,0.2263641274986494,0.04372765478076148,0.2202311179522759
0.032031875,0.24311183144246354,0.04555741356335901,0.23214346313455617
0.034005625,0.22177201512695843,0.050803092340207794,0.2273619801801084
0.061738749999999995,0.2522960561858455,0.03904683701394699,0.24787607870081935
0.155423125,0.40869800108049703,0.18636418318421308,0.4434618636848404
0.0789925,0.32522960561858455,0.09914378177878275,0.3214810313203375
0.030776249999999998,0.22555375472717454,0.045811344182387234,0.22305363195641056
0.047885625,0.2698541329011345,0.06586982642905194,0.2612472878963923
0.05016374999999999,0.2571582928146948,0.07218320361457531,0.25782978696069714
0.023534375,0.1998919502971367,0.016932293257078512,0.20001477340395038
0.048202499999999995,0.2514856834143706,0.06978131000830483,0.25391032034000777
0.062105625,0.28417071853052406,0.08605759376917861,0.28171683044130946
0.05224375,0.26337115072933553,0.07487179389593848,0.2616158587621843
0.011900625,0.18584548892490546,0.01878991151657836,0.184630805897441
0.05872625,0.26337115072933553,0.08286300045270797,0.2738447496816453
0.161283125,0.45569962182603996,0.19059876703996093,0.45422537385280803
0.246485,0.5740140464613722,0.23516452195908558,0.6081196123336159
0.06611125,0.2968665586169638,0.09132135215846104,0.2882614942528867
0.0478825,0.24554294975688817,0.06947329959657271,0.2530735266811075
0.01755875,0.1998919502971367,0.026699472011532253,0.19953454174523202
0.038993125000000003,0.23284710967044842,0.026004762008111526,0.223135149736855
0.0317375,0.20772555375472718,0.02248689983844487,0.20861676257271292
0.044745,0.264721772015127,0.06483164575269894,0.248532198531856
0.030279374999999997,0.222312263641275,0.0450336700823997,0.2224364089939564
0.036145,0.2409508373851972,0.0533824301632391,0.23245647830653515
0.1079925,0.34737979470556457,0.1397006585336551,0.3612839548610311
0.059241875,0.30118854673149653,0.07414610871896377,0.2919111294404425
0.111736875,0.368989735278228,0.14318177609885072,0.36828447111711604
0.012063125,0.1947595894111291,0.01865364341452839,0.1884079551552738
0.01711375,0.1969205834683955,0.026367952370884636,0.1966731723289132
0.01054625,0.15397082658022693,0.0167337628538001,0.18173108172949437
0.021760625,0.200162074554295,0.032837807503276875,0.20715696827344107
0.03505125,0.2190707725553755,0.05161550886481505,0.23126663486204696
0.0574275,0.27795786061588335,0.08087418580631651,0.27217024006900686
0.136535625,0.3954619124797407,0.1703583703366096,0.40954509511654963
0.026440625000000002,0.21609940572663427,0.03932256152385143,0.21662253510558763
0.041916875,0.2344678552133982,0.061438822952169,0.24242015654913385
0.0518975,0.28173960021609945,0.07376852255148487,0.2623589724241741
0.030236875000000003,0.22474338195569962,0.04314865791817815,0.228904352012624
0.46174499999999996,0.4516477579686656,0.06322139402472568,0.4545602523866564
0.026225,0.1842247433819557,0.02011047018735338,0.19181182963178936
0.036190625,0.27255537547271746,0.048373944752439675,0.24773191863114105
0.141273125,0.4440842787682334,0.14930818952138364,0.4374208035203348
0.027988125000000003,0.22420313344138307,0.04226150633368303,0.21649977913757668
0.027666875,0.1882766072393301,0.021090077168356366,0.19389357515779437
0.019361875,0.19827120475418697,0.02957514054876713,0.20151931811402035
0.159396875,0.4697460831982712,0.17825271998988013,0.4582463007666413
0.02182,0.20178282009724474,0.03301824608009987,0.20679564793824468
0.0590275,0.28552133981631556,0.08203327703647362,0.27660634340935386
0.12107375000000001,0.36817936250675315,0.1526604734521619,0.3846697109064449
0.01241125,0.19124797406807134,0.01925994850409606,0.18834197782801018
0.013738125,0.18611561318206377,0.02142139151886033,0.18954620033727554
0.02058,0.19097784981091304,0.015251588514718509,0.19309296473558707
0.012379999999999999,0.18368449486763913,0.019294262060533182,0.18756938697432132
0.036428749999999996,0.2220421393841167,0.053445160257973426,0.23394732331124954
0.040981875,0.23311723392760672,0.06090706985364612,0.23878340258891015
0.173656875,0.4878444084278769,0.19845271782715918,0.47721610761332245
0.104409375,0.39141004862236634,0.11256707281632106,0.3792127167121631
0.066185625,0.2552674230145867,0.042060931164104975,0.2505968013114557
0.10122,0.3479200432198812,0.13294905616714212,0.3488611924454381
0.04175875,0.24500270124257162,0.061726033367624285,0.2408329193158207
0.12448937499999999,0.3889789303079417,0.15811857058579185,0.38884672588459157
0.060309999999999996,0.25121555915721233,0.03847316213443189,0.24560669665525198
0.0841425,0.3095623987034036,0.11401993140258922,0.31845142777530305
0.0314025,0.24284170718530523,0.04609070843387945,0.22625727154201564
0.039479375,0.26580226904376014,0.05505335610866478,0.24644817936673358
0.186620625,0.5372771474878444,0.17264168270019567,0.520477608572119
0.065426875,0.31793625067531067,0.07968076011562354,0.30494685664903004
0.0824375,0.3055105348460292,0.11107148225439864,0.3167049378302815
0.07384125,0.2871420853592653,0.10065327272554553,0.30195990526552835
0.036600625,0.22852512155591573,0.05493284861987972,0.23054804744192994
0.02971375,0.21582928146947597,0.04459422272549712,0.22011258795475433
0.01954125,0.19124797406807134,0.014719268902955846,0.18967445575642394
0.042565,0.24608319827120478,0.06087693830494374,0.2472539748424448
0.06984875,0.29578606158833065,0.09719589613058091,0.29282447501188985
0.024245,0.20259319286871963,0.017344341304890064,0.20144022156020033
0.016594375,0.19584008643976228,0.025643848131584292,0.19538820683500666
0.319123125,0.38492706645056723,0.07507491258900245,0.35778785728895374
0.10369625,0.2782279848730416,0.06789504990751019,0.27494236894290364
0.1771875,0.5048622366288493,0.2052594565051204,0.4808741113728521
0.086954375,0.3330632090761751,0.11446692594775074,0.326909193628129
0.010718125,0.18341437061048085,0.016654909865826927,0.18554802332893278
0.017404375,0.1947595894111291,0.02713052310462629,0.19515292756830258
0.020275,0.20502431118314424,0.031149077983720724,0.20194609549411488
0.10560687499999999,0.3425175580767153,0.13497760773907572,0.35934674683690193
0.0136175,0.19070772555375473,0.021110670678150208,0.19033966215175552
0.043051875,0.23878984332793088,0.06258532788061076,0.24544360833424592
0.00962,0.16963803349540788,0.00609011912251547,0.1711668611485356
0.024792500000000002,0.20880605078336034,0.03792504089401973,0.209515800225719
0.066175625,0.24689357104267964,0.04350007454185464,0.24586392260303122
0.3131025,0.35548352242031334,0.06992377925548816,0.3606429858270034
0.037145625,0.2325769854132901,0.054132870909418346,0.2360969705224924
0.0098975,0.17179902755267426,0.006261845194012064,0.17144309470860722
0.02678125,0.17990275526742305,0.020445782155790182,0.19297163441901552
0.033481250000000004,0.2185305240410589,0.049878987524789795,0.22702241600883225
0.0469125,0.21204754186925986,0.03392250507804026,0.21699776033088278
0.0366375,0.2220421393841167,0.05401848914136485,0.23347356726545973
0.046533124999999995,0.24392220421393845,0.067186249097124,0.2517942898543661
0.027281875,0.2260940032414911,0.04119017888821028,0.21544824663979298
0.053073125,0.27336574824419235,0.0749691151427367,0.26510289537071796
0.029433749999999998,0.20880605078336034,0.021293127116258505,0.2036430319108054
0.0317575,0.24986493787142086,0.04529069990208263,0.23130569127170414
0.065165,0.28173960021609945,0.09095527449072811,0.2852608991952409
0.0579025,0.2482441923284711,0.08270196111864073,0.2707207004748397
0.07281125000000001,0.20394381415451107,0.025789631910558636,0.2126217738337337
0.040619375,0.24581307401404648,0.05763011452914018,0.24554239371742576
0.01146375,0.17098865478119935,0.00892945018675834,0.177978139849817
0.079680625,0.23689897352782283,0.05469320015385521,0.24984140299275662
0.015440625,0.19394921663965425,0.02409791513398258,0.1919744389561682
0.013374374999999999,0.17990275526742305,0.010443399832061398,0.17901448612235824
0.047454375,0.2790383576445165,0.06281680185488642,0.26621326419576813
0.040005625,0.28200972447325773,0.053460384443153715,0.2535521657132885
0.05432625,0.26121015667206915,0.07735320273017732,0.26577794026329066
0.041539375,0.2603997839005943,0.0590253110537269,0.2467028824223342
0.079840625,0.32441923284710966,0.10842710973511063,0.3116064241008581
0.1087425,0.26175040518638576,0.07134087357447398,0.27849567292361693
0.085744375,0.3014586709886548,0.11378835629601992,0.3239181805671422
0.031486875,0.22015126958400866,0.044976408164057756,0.23064854929620773
0.052230624999999996,0.23933009184224743,0.034950886776620435,0.23270773096977507
0.20455062499999999,0.3076715289032955,0.051650670681694114,0.306696901207465
0.02128625,0.19584008643976228,0.01546122307180792,0.19681838012616198
0.025131874999999998,0.2144786601836845,0.03794928058715257,0.21216547868269953
0.036222500000000005,0.2185305240410589,0.024769180071764523,0.2173734146119919
0.018114375,0.18179362506753108,0.02774587341566195,0.19917093143958817
0.194925625,0.5013506212857914,0.21836567356465247,0.5119132311682042
0.08254875,0.3063209076175041,0.1121956148172009,0.3155940786568835
0.03565,0.22717450027012426,0.05276877931863267,0.2313487360765863
0.099671875,0.2639113992436521,0.06534895058041243,0.2716908047460207
0.0335075,0.22960561858454892,0.04976200855224638,0.22756726574984823
0.017549375,0.1969205834683955,0.027223930359205492,0.19619216414695148
0.11035625,0.3616963803349541,0.14078967838549686,0.3668027720665656
0.08243937500000001,0.3160453808752026,0.10907641719334736,0.31933490048986257
0.03799,0.23338735818476503,0.05611123021384378,0.23524320074834118
0.066041875,0.2930848190167477,0.09034569864976447,0.28960067666352973
0.10840625,0.4076175040518639,0.1206647461898158,0.38148495989749476
0.021462500000000002,0.2036736898973528,0.032741270727967994,0.20491989809290834
0.039334375,0.23392760669908158,0.057738897142257106,0.23826864041697968
0.14582124999999999,0.4203133441383036,0.18538281216270738,0.4210700482024387
0.07331499999999999,0.3581847649918963,0.08491546483346632,0.3233744136449527
0.026818124999999998,0.19773095623987036,0.02006714851459432,0.1962809520236103
0.045884999999999995,0.2558076715289033,0.06611635069499701,0.2511283002047068
0.061188125,0.27714748784440846,0.08525799508729351,0.2794895550146569
0.071309375,0.2793084819016748,0.0417683923871874,0.26525643183209174
0.023301875,0.18287412209616424,0.017694672813175882,0.1912074928898827
0.06218625,0.2682333873581848,0.0887528887552791,0.2773347212663221
0.0424825,0.1947595894111291,0.03148463616740534,0.20973289282504992
0.0202775,0.19908157752566183,0.0307957891338034,0.20385938538288706
0.542903125,0.5151269584008644,0.04578195439786792,0.508174825223817
0.14463187500000002,0.4419232847109671,0.17459275936991947,0.426221387166679
0.071530625,0.26796326310102647,0.04366414046535362,0.26008332317799704
0.029084375000000003,0.2190707725553755,0.043477995164208916,0.21979807341295313
0.089806875,0.3076715289032955,0.11967989129362062,0.32947489629237586
0.062206874999999995,0.2893030794165316,0.08568837193257754,0.28275841212240044
0.01597125,0.19529983792544572,0.024355238697901488,0.19665405179442844
0.119041875,0.3725013506212858,0.1553875642950323,0.37677128224441037
0.106708125,0.37358184764991903,0.13460273302298245,0.3628277678973134
0.026486875,0.21285791464073475,0.018860835244272945,0.2038571057787125
0.0222975,0.19881145326850352,0.016394409878510315,0.19565954727247314
0.058405625,0.26715289032955164,0.0824674237919519,0.27325303623153013
0.021179375,0.17477039438141545,0.01634559289389647,0.18691132633052684
0.033008749999999996,0.21934089681253377,0.04916531774523454,0.22633792726233468
0.10785625000000001,0.3816855753646678,0.13270381842409076,0.36793354356674024
0.0340825,0.2452728254997299,0.04859151951920162,0.2348791227065429
0.12095750000000001,0.37331172339276064,0.1496741156603475,0.38703884000438277
0.075753125,0.309022150189087,0.09992707917260674,0.3096284780687673
0.009610625000000001,0.17936250675310644,0.015236263964260562,0.18045819630988455
0.112069375,0.3787142085359265,0.1428989566368596,0.3694745092427624
0.016139375,0.19367909238249595,0.02499919293822453,0.19430540778563887
0.041354375,0.2298757428417072,0.06059360910827279,0.24162150664175594
0.062482499999999996,0.27714748784440846,0.08825562841314126,0.27938048949947336
0.010798125,0.1928687196110211,0.016831298754293386,0.18514646078459748
0.174769375,0.5018908698001081,0.17949160931955274,0.49145457454315933
0.02217375,0.21231766612641817,0.03366978749341271,0.2067637294238915
0.021809375,0.21988114532685038,0.03194817549246868,0.21201918460606467
0.03838625,0.24797406807131284,0.056288742052475776,0.23699577352293164
0.015250625,0.19854132901134522,0.023522120191441388,0.1936716556502586
0.0597525,0.2768773635872501,0.08534191556217977,0.2735305542455082
0.027135625000000003,0.1880064829821718,0.04156159977464336,0.21286022528986062
0.8386306250000001,0.6285791464073474,0.01470528998728565,0.6496545969525654
0.01201,0.19070772555375473,0.018754716002310545,0.18667336800311238
0.013000624999999998,0.19367909238249595,0.020101880208454166,0.18984178394142473
0.352216875,0.3933009184224744,0.07251939693892989,0.3830664758650609
0.048686875000000004,0.23203673689897356,0.0704327479162234,0.25475571835084465
0.0206875,0.20151269584008646,0.031449627492696516,0.20431782008789925
0.048958125000000005,0.25391680172879527,0.07125430508186682,0.2542166888388219
0.038616875,0.23338735818476503,0.05603929889591495,0.23899531728450726
0.025545,0.21285791464073475,0.03832633268866737,0.21383933114410147
0.027242499999999996,0.23824959481361427,0.0386378026064389,0.22530988068692867
0.020345,0.20151269584008646,0.03100913975497917,0.20337109104719267
0.057364375,0.2698541329011345,0.07991656892098442,0.27371640471307845
0.021585,0.19962182603997838,0.03307790324074316,0.20435344930366564
0.019778125,0.21961102106969208,0.029689290407968624,0.20501024150129118
0.033598125,0.2722852512155592,0.043861478046072586,0.24717974580933263
0.013305,0.17125877903835765,0.010377125460173445,0.1791585370268029
0.12829625,0.39870340356564027,0.14815950216162246,0.40712208909521086
0.2354425,0.5815775256618044,0.23679371738910143,0.5857720756055484
0.048528125,0.27795786061588335,0.06470422207544464,0.26680033337277737
0.019151875,0.2674230145867099,0.029505108591692135,0.1997813951711756
0.041185625,0.2560777957860616,0.05745125774802571,0.248986824905242
0.128224375,0.393841166936791,0.15686171337407662,0.3995847886017027
0.140225625,0.4024851431658563,0.1719720753230282,0.4174530525289708
0.040073125,0.23419773095623989,0.026302228233470424,0.2262383481447165
0.17414000000000002,0.4440842787682334,0.20218427446367093,0.4759692372557754
0.083621875,0.2906537007023231,0.11112259077092577,0.3205037408112442
0.10030687499999999,0.3414370610480822,0.12753726256043532,0.3520295793329202
0.05543875,0.2706645056726094,0.07910606730859744,0.26713488973331495
0.1612625,0.46137223122636417,0.1896041417150606,0.4548464132756453
0.044665625,0.27390599675850896,0.062111757876988895,0.2547348126948171
0.041938750000000004,0.23500810372771475,0.06076760582201962,0.24427144165647954
0.019193750000000002,0.19556996218260403,0.02968524352026337,0.19919177996254162
0.06092875,0.31118314424635335,0.07800010425320968,0.2913681576260606
0.024483125,0.22069151809832524,0.035598796856009265,0.21725232229161603
0.10873,0.39465153970826583,0.13261250395971258,0.37042160412790165
0.10019249999999999,0.34683954619124796,0.1338697220307056,0.34484632817797584
0.038579375,0.21880064829821722,0.02669200814789457,0.21741986344214095
0.014885,0.19908157752566183,0.022929224903744393,0.1933281711140003
0.027569375,0.2347379794705565,0.0394800011008371,0.2243167190574873
0.039423124999999996,0.2404105888708806,0.05801178301953048,0.2380110302249602
0.021888125,0.206645056726094,0.033621945006397855,0.20441925354257143
0.496514375,0.42922744462452733,0.07015293376946068,0.46591753449154166
0.01151125,0.18584548892490546,0.017965779703472167,0.18601207463957267
0.017535000000000002,0.17774176121015667,0.013598309831604162,0.18333542304913256
0.06415,0.24986493787142086,0.04180263944930688,0.24555825312649257
0.053064999999999994,0.21988114532685038,0.037813245774573075,0.2239492731643784
0.028890624999999996,0.22528363047001623,0.04322744153574969,0.21935758911981165
0.0339575,0.24203133441383037,0.047384422435074396,0.23797458594722654
0.28771375,0.33279308481901676,0.06403128646840323,0.35130561634923374
0.0125075,0.18368449486763913,0.01947354396705834,0.1879311414648662
0.015239375,0.1920583468395462,0.023449624466067596,0.19404691413979966
0.028679375,0.1888168557536467,0.02189422777255861,0.19441921593165012
0.012759375,0.18530524041058888,0.020143418145355987,0.18595327191214953
0.14772687499999998,0.469475958941113,0.15260789249080028,0.44979206909670344
0.025666875,0.2220421393841167,0.03741269891426271,0.21865583708484473
0.19215437500000002,0.5135062128579146,0.19620980431713797,0.5184600457329626
0.10068250000000001,0.33873581847649925,0.13195858966599025,0.3483524180859606
0.067605625,0.2801188546731497,0.09535869251666719,0.2873633982012085
0.02999,0.23581847649918966,0.042936871980392095,0.22802199805609363
0.11231312499999999,0.36980010804970287,0.14754293742559696,0.365661193861913
0.159924375,0.47244732576985415,0.1760248265298302,0.46095655348993
0.01869875,0.1963803349540789,0.028485277372481754,0.20095983363437453
0.011236875,0.17639113992436523,0.008835622518188958,0.17620991933706545
0.034825625,0.19746083198271205,0.0261049747005427,0.20208085385287336
0.047518125,0.26526202052944353,0.06825783601787526,0.2540879621344186
0.015350625000000001,0.18989735278227987,0.023714271987496535,0.19355551777053526
0.011288125,0.18584548892490546,0.01770305490447661,0.18485240818354576
0.082006875,0.30794165316045385,0.1113738425045713,0.31488508535728005
0.531403125,0.4959481361426257,0.06798704906255014,0.4849706578995906
0.022446874999999998,0.20502431118314424,0.03350944650816674,0.20995553190913577
0.05678375,0.27201512695840085,0.08055005063469797,0.2700819080348439
0.072318125,0.30713128038897897,0.09815688744607586,0.30028007747098023
0.06899999999999999,0.31361426256077796,0.09071454092472196,0.29986571233533926
0.050571875,0.24608319827120478,0.07356656017874978,0.2567420019389703
0.11669937500000001,0.3665586169638033,0.14642417843826736,0.3787055741031838
0.011435625000000001,0.18611561318206377,0.01797007883151749,0.18473761300465907
0.12415875000000001,0.3889789303079417,0.1524134006465891,0.3929605778731545
0.05983625,0.271204754186926,0.08419137806794097,0.2759590013658669
0.095681875,0.34035656401944897,0.12619264730244248,0.3398760204949181
0.0203775,0.17909238249594814,0.01579433599533735,0.18558416932444888
0.056475624999999995,0.2639113992436521,0.08066640744183112,0.2685521587873333
0.010376875,0.1507293354943274,0.01646201939555902,0.181505525677756
0.051321874999999996,0.222312263641275,0.036636901307294904,0.2223471600241346
0.063173125,0.2728254997298758,0.0904331965484196,0.27836478709769713
0.11098250000000001,0.3660183684494868,0.1416013882181362,0.3677400130393204
0.034126250000000004,0.2266342517558077,0.05130205553514745,0.22653222036884707
0.075761875,0.3168557536466775,0.10193863697776921,0.3067796098935648
0.68355125,0.5742841707185306,0.03312315044091864,0.5772339443007215
0.109525625,0.39357104267963267,0.13490972697804007,0.37031472178524005
0.06007625,0.2744462452728255,0.08427804026221607,0.276775983890774
0.026265,0.2220421393841167,0.03974596757827637,0.21353024943077964
0.060515,0.2806591031874663,0.08337484351034878,0.2801622666080313
0.12159249999999999,0.38681793625067534,0.1449378204676387,0.3929256237964718
0.038916875000000004,0.22177201512695843,0.02659316515575227,0.2195237983456559
0.411413125,0.4227444624527283,0.06889399314414422,0.4222063277420837
0.049835625,0.24203133441383037,0.03171167618448283,0.23799137591493913
0.11960937499999999,0.39519178822258244,0.14993831554894835,0.38324281577257435
0.042280625,0.2309562398703404,0.06138658069178945,0.24447291710132193
0.024503125,0.20205294435440305,0.037426600288975195,0.20932379545391175
0.13535375,0.4192328471096705,0.16293676580145253,0.41251635771386225
0.06392875,0.28498109130199895,0.08924326197741186,0.2833632305699156
0.029254375,0.23878984332793088,0.04208487440737249,0.22616075713390887
0.037639375,0.23392760669908158,0.05520849635789823,0.23582006614968332
0.090991875,0.32198811453268505,0.12417978815589617,0.3277918072290806
0.036663125000000005,0.27363587250135063,0.04973828218567085,0.24628151418233574
0.0569975,0.25418692598595355,0.08102154390703005,0.27008595839337307
0.046175625,0.24149108589951376,0.06493769662476707,0.255319745765409
0.143900625,0.3192868719611021,0.08788923853332782,0.31501481620187516
0.017106875,0.19259859535386278,0.02622902091518478,0.1974761296582824
0.05204062499999999,0.2682333873581848,0.07340001286371686,0.26376760377633357
0.096415625,0.3646677471636954,0.12153041609186248,0.347319646742327
0.024721874999999997,0.2036736898973528,0.0369351471851681,0.21327615481649354
0.07893375,0.3028092922744463,0.10788938571970755,0.30927811388131915
0.07167375000000001,0.24014046461372235,0.05125971374510374,0.23753085335605362
0.028903125,0.211237169097785,0.043630040430512176,0.2179364990309869
0.10346375000000001,0.26121015667206915,0.0708509703887539,0.2682670322500976
0.7186775,0.6037277147487845,0.0320136580996735,0.5923030371611065
0.013853124999999999,0.17882225823878983,0.010786460982488538,0.1798588746596792
0.01948125,0.20394381415451107,0.029639865494862958,0.2023549412847851
0.017994375,0.19908157752566183,0.02779441447499334,0.19758902495886693
0.10669999999999999,0.35764451647757967,0.13861832532655388,0.35872472353428153
0.030268125,0.21745002701242575,0.0458093058908447,0.2195811090171815
0.09125124999999999,0.34521880064829824,0.11986998222846998,0.33372639323187575
0.023150625,0.17882225823878983,0.017551888932444748,0.19135351783551416
0.06520375,0.3184764991896273,0.08115892867721747,0.3016987818770591
0.018367500000000002,0.20421393841166938,0.02808792907331258,0.19982429776252428
0.013165625,0.18746623446785524,0.020310765169737725,0.1904728104218303
0.8147718749999999,0.6301998919502972,0.017682797792240655,0.6387672301591255
0.01739375,0.19611021069692058,0.026852327190479832,0.19676764090238147
0.115890625,0.40032414910859,0.14023244706568977,0.3823223546130892
0.01346,0.19719070772555375,0.020473788376486262,0.19326412435029042
0.0255525,0.23987034035656404,0.036720202743619236,0.22071328110696187
0.0433525,0.22771474878444087,0.029229840306872985,0.22486276042028802
0.29878375,0.3608860075634792,0.06240115074529849,0.36143638861037913
0.0285275,0.22447325769854132,0.04276994126117888,0.2184807383906306
0.07478812500000001,0.29524581307401404,0.1006900210359519,0.3052136577581305
0.056034375000000004,0.27417612101566724,0.07711504536684365,0.27353498894537787
0.8870812499999999,0.6736898973527824,0.009596486201537394,0.6710098300192732
0.0227475,0.19259859535386278,0.01707591211249309,0.19266706610771386
0.049515625,0.2485143165856294,0.07121464896030037,0.2569255928908597
0.017328125,0.19259859535386278,0.02660258301023456,0.19759684435131417
0.054637500000000006,0.2606699081577526,0.07850440916689634,0.26484497542973423
0.0365925,0.2347379794705565,0.054058356813950735,0.23309061907439632
0.06844625,0.28417071853052406,0.09420029925845323,0.29235128916540104
0.03351875,0.24284170718530523,0.04658150088110977,0.23792602463549695
0.080955625,0.3087520259319287,0.11167505177973788,0.31097542819090696
0.02017,0.20502431118314424,0.03050370791011465,0.20438880277100438
0.025940625000000002,0.22015126958400866,0.03838254416961598,0.2166852166533089
0.07381875,0.3417071853052404,0.08881897563806554,0.31926209290933744
0.024271875000000002,0.20421393841166938,0.03689371562223412,0.20977566467422695
0.732395625,0.6053484602917342,0.01682240106662643,0.6068414839180026
0.043005625,0.2784981091301999,0.058024053915858846,0.2567031977393423
0.04877625,0.2520259319286872,0.0706045092583619,0.25479685881443775
0.065478125,0.2847109670448406,0.09092954347444905,0.2865020300007287
0.015404999999999999,0.0,0.002512571144749505,0.34344566370561014
0.045256875,0.22771474878444087,0.03132435611265974,0.22243594503069758
0.06925,0.2828200972447326,0.09819709867990065,0.2890445308703966
0.04388625,0.244462452728255,0.06386255382151816,0.24655013087924252
0.009970625,0.16747703943814155,0.007897366141591467,0.1740020654738641
0.072125,0.3184764991896273,0.08895384737101618,0.31342734746070655
0.018264375,0.1966504592112372,0.027970578219706877,0.19942838787826303
0.058518749999999994,0.286871961102107,0.08125687568885784,0.27596334837200576
0.00964625,0.1707185305240411,0.006106347400252525,0.17119371315868992
0.07552875,0.3122636412749865,0.10063851055552753,0.3078421070108502
0.10346312499999999,0.3471096704484063,0.13512202324084005,0.3530732190149932
0.7040068749999999,0.5748244192328471,0.046488170986739706,0.5774396441011075
0.117856875,0.4222042139384117,0.12388301226615629,0.40253315415933977
0.011809375,0.18989735278227987,0.018232755585694854,0.1882848453272544
0.009885,0.17855213398163158,0.015605843466517985,0.18159162546157753
0.020154375,0.21961102106969208,0.030044241020372564,0.20670967282061328
0.06860812499999999,0.30118854673149653,0.09302469272492034,0.29480660948549453
0.052705,0.2674230145867099,0.075077781825389,0.26325140581235607
0.01269375,0.1742301458670989,0.009989504321603474,0.1771752145831421
0.017145,0.19719070772555375,0.02645888250994567,0.1964500239295257
0.072339375,0.31415451107509457,0.09673127690748963,0.3024921838549743
0.03516125,0.2309562398703404,0.052474064003268234,0.22928557074242223
0.186653125,0.4567801188546732,0.22382934050564426,0.49081142052350224
0.10782687500000002,0.36115613182063755,0.1407603828174463,0.3597518036920493
0.11769750000000001,0.3546731496488385,0.1486389425313913,0.3793326823267943
0.029779375000000004,0.22798487304159917,0.042432493130946915,0.22844102720477852
0.017795,0.19827120475418697,0.027680107760273576,0.1961068153677217
0.0399225,0.23284710967044842,0.05894399616071464,0.23823230765238176
0.02576625,0.20448406266882768,0.018894100813398484,0.19872190730914574
0.04907875,0.20772555375472718,0.036073989626696466,0.21606540228531212
0.203703125,0.5056726094003242,0.2314063437177573,0.5235169733963622
0.14394625,0.39924365207995677,0.1713582743941899,0.42699445619732107
0.144511875,0.3128038897893031,0.08834783151797854,0.31535175946283917
0.017123125,0.19962182603997838,0.026150459420899785,0.19815596291408263
0.069823125,0.2941653160453809,0.09729556632585781,0.2925754811677643
0.025809375000000002,0.21312803889789303,0.03862655485838251,0.21464534238033003
0.013766249999999999,0.18746623446785524,0.021409287585544216,0.1900295654131992
0.025420625000000002,0.19800108049702866,0.018708083466120747,0.19788543532493072
0.08460124999999999,0.3495407887628309,0.11122545127670609,0.32352500596117684
0.10187874999999999,0.3435980551053485,0.13234449276058452,0.3514243554825226
0.33719,0.3819556996218261,0.057853443993609276,0.39215531822633637
0.019496875,0.19881145326850352,0.030090250703469792,0.2000062995901581
0.063534375,0.2766072393300919,0.08726529250838248,0.28520103289489807
0.048236875,0.2560777957860616,0.06901313007264606,0.2558009005552862
0.057193125,0.25877903835764454,0.07961260429360618,0.2735806629188088
0.037648125,0.22879524581307403,0.054998728289933775,0.2364743888703421
0.027631875,0.19016747703943818,0.02086500140337627,0.19542018232584593
0.10987312499999999,0.40842787682333875,0.11881686980759133,0.38714404182323586
0.144723125,0.40815775256618053,0.17779019125874507,0.42404692581378967
0.052071875000000004,0.2884927066450568,0.06957593937885527,0.27186892469657714
0.025674999999999996,0.22717450027012426,0.03731443878072515,0.21913309961714061
0.18653375,0.4878444084278769,0.2114883108971642,0.4977202012354309
0.027775624999999998,0.19529983792544572,0.020810105673628912,0.1968023800954699
0.095765,0.3379254457050243,0.12408022497827013,0.34251776014237456
0.011214375,0.17990275526742305,0.017688478325751284,0.18376328769396644
0.06992000000000001,0.26526202052944353,0.042718617921032,0.2587427056806733
0.024883125,0.2142085359265262,0.0377995431136964,0.2108040728191561
0.023608125,0.20502431118314424,0.017120812993287313,0.19882959334469907
0.0456,0.24689357104267964,0.06492715066001012,0.2525471735942353
0.025170625000000002,0.22555375472717454,0.036904377988376945,0.2169770788902618
0.099480625,0.3300918422474339,0.12768868884868148,0.34946659392016866
0.023510625,0.206645056726094,0.03540786150463815,0.21013722317956474
0.022567499999999997,0.1888168557536467,0.017075130089044162,0.1912425234085379
0.036114375,0.2109670448406267,0.054026127525372926,0.23034179479517944
0.12581875,0.37385197190707725,0.1559764061655708,0.3941636331973761
0.0216475,0.20556455969746085,0.032751467069878144,0.20656285287981854
0.08267375,0.31766612641815234,0.11044101074471073,0.3183074545958414
0.031415,0.22150189086980013,0.04665342842064773,0.22439748400121787
0.10160687500000001,0.3876283090221502,0.1246363771611982,0.35886014687599116
0.040169375,0.2344678552133982,0.05790922201376707,0.24238342138651342
0.04116625,0.2441923284710967,0.059342199913854386,0.24390608529952373
0.1193,0.39168017287952456,0.15135888243275666,0.3811301909124232
0.44286562500000004,0.42679632631010267,0.06866155490579506,0.4395471924611994
0.03794375,0.23392760669908158,0.05582642288036649,0.23579167401899892
0.024130625,0.21312803889789303,0.036342042008706735,0.21107548049515598
0.03622875,0.226904376012966,0.053367175703977775,0.23299929547085088
0.019460625000000002,0.21555915721231766,0.028753346621577462,0.20708783838805433
0.046119375000000004,0.23662884927066452,0.06654298924284233,0.2512746804162457
0.014298749999999999,0.19935170178282013,0.022068838952482735,0.19211544727389557
0.058268125000000004,0.21366828741220964,0.04185055698654501,0.22668003267826856
0.017775,0.20232306861156132,0.026687180023575015,0.2019431467869187
0.010870000000000001,0.16396542409508374,0.008589034190684356,0.17509746394734238
0.021279375,0.20583468395461915,0.03214283343730668,0.2062679118049395
0.09031375,0.3322528363047002,0.12045775550621773,0.33012065772444793
0.07558875000000001,0.28498109130199895,0.043638055470938936,0.2703317285340282
0.024504375000000002,0.20880605078336034,0.03728548040035364,0.20995852361384887
0.05929875,0.249054565099946,0.038218049220183174,0.24341540259584749
0.038865,0.258238789843328,0.053075146646508066,0.24864499933022846
0.03238875,0.22474338195569962,0.04785628798628475,0.22668835294904813
0.366611875,0.38681793625067534,0.0715195612979644,0.39321649096731986
0.02798875,0.2142085359265262,0.041707703962629676,0.21864963875679513
0.036711875,0.24608319827120478,0.05311129665458339,0.23658937969965663
0.016321250000000002,0.20124257158292816,0.02510325262224803,0.1957613670800101
0.0356,0.22744462452728256,0.052669623931227046,0.2313494931639516
0.0444475,0.226904376012966,0.02994318198554607,0.22581642925177983
0.026502500000000002,0.21528903295515936,0.039143172816856114,0.2178266819594647
0.13919062499999998,0.3017287952458131,0.0871442490328992,0.30812197105377687
0.040584375,0.23041599135602378,0.05979969120585009,0.2395607173594237
0.05021687500000001,0.2598595353862777,0.07169535366633352,0.25912867727349226
0.021370624999999997,0.20556455969746085,0.032706000994754195,0.2042484494614428
0.086261875,0.34981091301998923,0.10213142568764912,0.3402173234112157
0.08962187499999999,0.32522960561858455,0.11867235910125541,0.3301149546758288
0.186766875,0.35548352242031334,0.10503692161302992,0.35805827128256906
0.044114375,0.2452728254997299,0.0643896304752789,0.24641655275878788
0.0395575,0.23905996758508916,0.05781729895379106,0.23928980692636626
0.035809999999999995,0.2190707725553755,0.05304664853863971,0.2314671241563358
0.01119875,0.17612101566720692,0.00878482806170615,0.17658305438015792
0.112435625,0.3684494867639114,0.14261729118477207,0.37075185139559846
0.01879375,0.1920583468395462,0.013947306039469089,0.19151104188123955
0.015360625,0.17828200972447328,0.011916339853774723,0.18162297889774093
0.066404375,0.26877363587250136,0.0931581566272808,0.2863681228345699
0.033641875,0.21636952998379258,0.023765402176222646,0.2105194379540229
0.0270575,0.21069692058346842,0.01945022817427885,0.20282722891036742
0.02507375,0.19935170178282013,0.017936666727721918,0.20207480435646796
0.0270275,0.21366828741220964,0.0410369483141462,0.21413654571299062
0.043554999999999996,0.22744462452728256,0.02911914809520089,0.22624456803071577
0.74738125,0.6150729335494328,0.017478209031730935,0.612369931623643
0.03336375,0.19070772555375473,0.024801779274029746,0.20231442856499088
0.06313687500000001,0.23149648838465695,0.045494001592804034,0.22987852442324994
0.0096275,0.17639113992436523,0.015313507457935464,0.17991518965280348
0.019835625000000003,0.18989735278227987,0.014851473673364021,0.19087460617298344
0.05290125,0.2944354403025392,0.0684943535324848,0.2776145089658551
0.129830625,0.38492706645056723,0.16119272042083552,0.40004482381176365
0.01255625,0.19556996218260403,0.019175940352235972,0.19123017776145596
0.018731875000000002,0.18368449486763913,0.014592603576863065,0.18348148183451343
0.046926875,0.24338195569962184,0.06731420555042772,0.25340926274422315
0.049700625,0.24230145867098868,0.03232331714903279,0.2348526551901425
0.03276875,0.22420313344138307,0.04936416114070961,0.2241333314190502
0.018068124999999997,0.19611021069692058,0.02809795981418855,0.19656297313033194
0.06926375,0.33738519719070775,0.07772309312561536,0.32114417673279505
0.020270625,0.20232306861156132,0.03104307455447636,0.20247048118796201
0.06934875,0.2936250675310643,0.09605742112326332,0.2927583690861377
0.021341875,0.20961642355483526,0.03283038513323039,0.20334943854639106
0.029184375000000002,0.2374392220421394,0.04113961833452267,0.22919211532034864
0.051041875,0.25094543490005405,0.07298349130858026,0.26014554750783797
0.1102,0.3598055105348461,0.14137562390012515,0.3657932221531908
0.04329,0.2563479200432199,0.06056510851094507,0.2517313262247776
0.0097,0.17179902755267426,0.006135151658296913,0.17137274859606447
0.02810875,0.23122636412749864,0.040432877071572254,0.22443854554419612
0.022676875,0.20259319286871963,0.03494629808026007,0.20507623115482992
0.071035,0.31118314424635335,0.0982224520944203,0.295576018483032
0.028990625,0.22798487304159917,0.019065540357478514,0.21753624734338387
0.055706875,0.27336574824419235,0.0784292482050053,0.2696033759100075
0.02501375,0.2109670448406267,0.03829065869256418,0.20973354916321113
0.01108875,0.1707185305240411,0.008635409014042592,0.17773102197956622
0.0188275,0.1850351161534306,0.014134406800080412,0.1896747131815351
0.042186249999999995,0.2485143165856294,0.06096276987848928,0.24506685298373687
0.24185875,0.5402485143165857,0.2556242737266978,0.5899537257295958
0.06716562499999999,0.3209076175040519,0.08331647548608656,0.3051330195438534
0.010045624999999999,0.1742301458670989,0.015717856045219285,0.18336316415847456
0.033088125,0.20772555375472718,0.02313034527797291,0.21169298353541727
0.01272625,0.1969205834683955,0.019585088217494,0.19021413647454483
0.08656312499999999,0.23311723392760672,0.05977793922706103,0.25417137468311424
0.079705625,0.24797406807131284,0.05430519701664597,0.2509600400832385
0.01735125,0.19556996218260403,0.026625905757996116,0.19770801608116914
0.027013125,0.22393300918422476,0.04031314821767935,0.21693218177049928
0.04235375,0.2028633171258779,0.030996250039685175,0.21164215046941828
0.01913,0.20124257158292816,0.029201347230250835,0.20127879759900003
0.023029374999999998,0.20178282009724474,0.016573499753915016,0.19958831139324532
0.737225625,0.600486223662885,0.021926143036283756,0.6057581990621516
0.055721875,0.24959481361426256,0.03521874537685831,0.24339111568167765
0.041019375000000004,0.2614802809292275,0.0579275277620229,0.24686290083413276
0.010026875000000001,0.17233927606699082,0.006340314158252118,0.17161307680874774
0.011420625,0.184494867639114,0.017686225533575267,0.18718580615805336
0.04063,0.23500810372771475,0.06004648596459262,0.23915073721717345
0.0693075,0.3163155051323609,0.09206729893202999,0.298848289807952
0.1404175,0.45353862776877363,0.13728850471685963,0.44470571024364863
0.14501999999999998,0.40167477039438143,0.16898226573568348,0.4313547617639148
0.09649375,0.25094543490005405,0.06549299733182394,0.2642809664857852
0.014101875,0.19043760129659643,0.02183884176581421,0.1912490161203541
0.115130625,0.28498109130199895,0.07191665644418097,0.290143687697162
0.014528125,0.19124797406807134,0.02245230202947905,0.1922435645543622
0.028731875,0.24932468935710428,0.040877778222570285,0.22708697663120941
0.018734999999999998,0.19584008643976228,0.028956320854428737,0.1986084466706695
0.066365,0.30983252296056185,0.08916069112597894,0.29274877362183177
0.0481875,0.27417612101566724,0.06499842899762653,0.2645999723730639
0.022225,0.20529443544030254,0.03363336422944746,0.20739876275463015
0.012786875,0.18692598595353863,0.01976395435339419,0.1895805517585809
0.009863750000000001,0.17612101566720692,0.015569258437031303,0.181592779774541
0.08357875000000001,0.36304700162074555,0.09616782157046916,0.3397635528215406
0.058885,0.2709346299297677,0.08410780908544499,0.2722059647169063
0.093375,0.3352242031334414,0.1230298643333279,0.3365173457121923
0.037295,0.23878984332793088,0.05427303247203304,0.23654886741551923
0.03313875,0.19935170178282013,0.024881801573546126,0.2005291947424343
0.025466250000000003,0.21231766612641817,0.038751073224467046,0.21140860444985707
0.009650625,0.17990275526742305,0.015337118164183549,0.18009823812770548
0.026974375000000002,0.22420313344138307,0.03860812088789639,0.22349409484681024
0.041188125,0.21393841166936794,0.030289109833854157,0.20998986704459974
0.009944375,0.17963263101026475,0.015773156889871416,0.1808794997255514
0.025496249999999998,0.1766612641815235,0.01955013954633909,0.19127061753593255
0.07339999999999999,0.304430037817396,0.10041958749441598,0.30074749716860605
0.031225625,0.2190707725553755,0.04671963187133078,0.2229039455564836
0.173571875,0.5191788222582389,0.16152431281702787,0.5000934195690907
0.08297312500000001,0.2992976769313884,0.11404245987726049,0.3145780752138633
0.15968374999999999,0.4638033495407888,0.1818508591634947,0.45645615434558867
0.019583125,0.19962182603997838,0.014539702085280732,0.1920383019417756
0.011191875,0.18287412209616424,0.017556971131960742,0.18465932518404146
0.020819999999999998,0.204754186925986,0.03160357540615185,0.204766014996532
0.070604375,0.3471096704484063,0.08405611596249932,0.31576235799363167
0.078993125,0.3616963803349541,0.08574418491108099,0.3398742643437243
0.07005312500000001,0.19016747703943818,0.02478034145868554,0.21177055970310787
0.020839375,0.21690977849810913,0.030555603329169474,0.21040062068894466
0.068614375,0.3009184224743382,0.09350600033000729,0.2940689495991073
0.01845,0.2028633171258779,0.0284968487353236,0.19828780228110374
0.046581250000000005,0.249054565099946,0.0674447224102131,0.2514273927956008
0.089781875,0.31523500810372773,0.11879437439403767,0.33046609259311777
0.037670625,0.22933549432739062,0.05561476764557285,0.23483009185329162
0.36238000000000004,0.797947055645597,0.27436829676354935,0.8052258948127876
0.21809375000000003,0.5780659103187467,0.2238998648210723,0.5571987194711375
0.027186875,0.20934629929767695,0.04118200827075514,0.21476476973733583
0.046555625,0.23689897352782283,0.030750319699509848,0.23026732027278618
0.080343125,0.23581847649918966,0.0557683198985122,0.24867455727911333
0.055588125,0.2744462452728255,0.07777267490637324,0.27037779601364054
0.06775375,0.2709346299297677,0.09677990931682655,0.28564812993962985
0.016309999999999998,0.19367909238249595,0.024956478547049635,0.19660495462157257
0.013539375000000001,0.16639654240950838,0.01054262932293354,0.17961300379877299
0.01700375,0.19016747703943818,0.026261674477653957,0.1961033543713044
0.015289375,0.1963803349540789,0.023220377993255995,0.19629394314629015
0.0668125,0.24500270124257162,0.04489877243753175,0.2431747616965786
0.011911874999999999,0.17477039438141545,0.0075041981560278,0.17339267055118932
0.020670625,0.19448946515397084,0.015096367940869805,0.19548914833209194
0.023021875,0.20961642355483526,0.0349429462376941,0.20811903214138008
0.08066187500000001,0.3084819016747704,0.11023643883342998,0.31191897263976176
0.0622525,0.28741220961642355,0.08590913070116307,0.28255258169351805
0.014204375,0.19097784981091304,0.02194760824947425,0.19178586864965524
0.126895625,0.39816315505132366,0.15048908809639494,0.40162568590484254
0.018436875,0.18152350081037277,0.01387663144090564,0.1889615302809919
0.7541837499999999,0.626418152350081,0.01812248041791044,0.6146834983235797
0.044824375,0.21204754186925986,0.03276072083373607,0.21373053018359114
0.17601,0.49729875742841717,0.19632090204336,0.48375422669225215
0.024520624999999997,0.22069151809832524,0.03609570019709861,0.21535318710038462
0.035504999999999995,0.21988114532685038,0.05292906738232769,0.22998398622621852
0.023339375000000002,0.18665586169638032,0.01782188653496074,0.19032082714760595
0.011763125000000001,0.17882225823878983,0.01849089555050795,0.1851773100265414
0.02485125,0.23554835224203136,0.03597990528595866,0.21848309876612243
0.035269375,0.23365748244192328,0.051074592096424294,0.23424761930959156
0.02033875,0.19881145326850352,0.031024785527825532,0.20322742984397324
0.09576,0.3047001620745543,0.05334381841476764,0.2900437108198887
0.009975625,0.17098865478119935,0.006308566939484687,0.17156412317309555
0.02951875,0.21961102106969208,0.020350552436857836,0.2110658439142779
0.051132500000000004,0.2614802809292275,0.0729566312810333,0.2606146947020385
0.076635,0.32522960561858455,0.10228325618183431,0.30927819930346034
0.079851875,0.297947055645597,0.10826256332416626,0.3118676428491029
0.054245625,0.2404105888708806,0.03587904450296032,0.23591497061242542
0.83822,0.6326310102647218,0.016764893769047367,0.6484339161189312
0.067766875,0.3211777417612102,0.08184471046333627,0.3095927173624646
0.681091875,0.6085899513776337,0.014008228609738306,0.5883352215277619
0.099301875,0.39654240950837394,0.11079996909809964,0.367384433498666
0.249290625,0.315505132360886,0.05670876249736926,0.3345420177580053
0.12037187499999999,0.39059967585089145,0.14591991509673713,0.3888794699096009
0.035675,0.23635872501350622,0.053219871051292326,0.23012819992111172
0.015034374999999999,0.19421934089681256,0.023372669086716803,0.19201618357399886
0.010396875,0.18206374932468938,0.01630785083912534,0.1834744054965109
0.009632499999999999,0.16072393300918422,0.0076680762616887325,0.17287985078285684
0.016739999999999998,0.2031334413830362,0.025602354846048166,0.1973352914143913
0.063326875,0.2828200972447326,0.0899606722079642,0.27978375603763656
0.021193125,0.20448406266882768,0.03275117666754788,0.20235846184812203
0.793199375,0.6307401404646138,0.014709861313244017,0.6319127017198034
0.13838,0.4165316045380876,0.17051767933378204,0.4140202788073222
0.05174625000000001,0.2598595353862777,0.07311034314396742,0.2630581791697197
0.019164999999999998,0.1963803349540789,0.029488310427615596,0.20001071813110274
0.070355625,0.23635872501350622,0.049989942363582784,0.2375346844032186
0.11138437500000001,0.3716909778498109,0.14099682166753172,0.36943702739716083
0.400468125,0.46137223122636417,0.05049718153145532,0.43588984379583384
0.112049375,0.37817396002161,0.1387407271066629,0.3734430300303856
0.250030625,0.5891410048622366,0.2537214897836843,0.6069166101507286
0.11507624999999999,0.28336034575904917,0.07566067375739448,0.2830003366573282
0.090995625,0.3133441383036197,0.12381470926880152,0.3282385765382048
0.11039874999999999,0.3908698001080497,0.14165167163270034,0.36607393121868653
0.0601925,0.3133441383036197,0.07893487195678175,0.28687021324374185
0.05706375,0.26958400864397625,0.08018208129304699,0.27196031049133523
0.20677374999999998,0.5456509994597516,0.2169796180048171,0.537567061211236
0.102564375,0.264721772015127,0.06811809375927258,0.2720485618336943
0.0591675,0.2752566180443004,0.08355405523024671,0.2743884740437718
0.08769,0.3598055105348461,0.10492942204504353,0.34101419821266665
0.0243125,0.18611561318206377,0.01844791529202276,0.19210189688661047
0.056503125,0.30983252296056185,0.06934251949334512,0.29039779157921036
0.035776249999999996,0.22042139384116696,0.05357555570766507,0.22966158441298543
0.0741125,0.3003781739600216,0.10135790617651612,0.3018813385846222
0.129846875,0.44300378173960026,0.12667568449088604,0.42890736452879163
0.226473125,0.2768773635872501,0.0611346991471985,0.3075225949132848
0.018875625,0.19881145326850352,0.02939358043858384,0.19755854431850303
0.019977500000000002,0.20259319286871963,0.03028104336668591,0.20372534486293692
0.01030625,0.17206915180983257,0.006489064806756787,0.1725191748371237
0.10156875000000001,0.3198271204754187,0.05115185801351083,0.30601892428122607
0.0690925,0.32576985413290116,0.09473755991559127,0.2938839162645251
0.032353124999999996,0.222312263641275,0.048333985974792514,0.22485710167557943
0.2322325,0.5886007563479201,0.19714182148485457,0.5979087305113945
0.8055881250000001,0.6077795786061589,0.03934334027409013,0.623556610723128
0.02133875,0.20259319286871963,0.03247574531076994,0.20512215668363876
0.013640625,0.1969205834683955,0.020700104874775582,0.19392297029176045
0.03320125,0.19881145326850352,0.024594478777069148,0.20275453254462047
0.230103125,0.5921123716909779,0.23308078754721304,0.57689417722377
0.10861000000000001,0.2990275526742302,0.06257921898831488,0.2956729823855039
0.046790625,0.2522960561858455,0.0687809496552396,0.24935114823460786
0.0387725,0.23068611561318209,0.05725951610336218,0.23645073389637677
0.37878625,0.43733117233927604,0.059480357503015634,0.41427898593311435
0.24946687500000003,0.32441923284710966,0.05878984534075627,0.33107784706643983
0.079063125,0.31118314424635335,0.10226500631597751,0.3174295394456305
0.035335,0.21555915721231766,0.024258853678867782,0.21610777056994385
0.0106,0.17909238249594814,0.01664131180998395,0.18363052719537623
0.131799375,0.38222582387898435,0.16717248640091564,0.40012212265260216
0.08587375,0.3146947595894112,0.11721404475755691,0.32000605080373373
0.034421875000000005,0.23960021609940574,0.050521303344877644,0.23083947436515143
0.05406375,0.23284710967044842,0.03666087548691291,0.23216705421963804
0.021281249999999998,0.21204754186925986,0.03230997073064134,0.2054336854152387
0.11359062499999999,0.36223662884927066,0.14521375916987309,0.3714234792754933
0.022090000000000002,0.18287412209616424,0.01672923077649718,0.19072889798222137
0.017921875,0.1769313884386818,0.013873638249174144,0.1839275018175646
0.020660625,0.20340356564019452,0.03151073707495461,0.20374198524011797
0.07521375,0.31199351701782824,0.10342250733852608,0.302746293842007
0.01867875,0.21555915721231766,0.02812227695841013,0.2028596693812267
0.015274375000000001,0.19070772555375473,0.023579591393217875,0.19355974789551603
0.031075000000000002,0.20934629929767695,0.02220375376067012,0.20681664625272195
0.01103375,0.18314424635332255,0.017258965285451133,0.1849103599653237
0.02070875,0.20880605078336034,0.0311858354359082,0.2059002453177537
0.081929375,0.30334954078876286,0.11232398286611689,0.3133709234508613
0.01685375,0.19367909238249595,0.025786201238503472,0.19744426163675863
0.142666875,0.4416531604538088,0.16703490747526079,0.4271824255181048
0.059599374999999996,0.2852512155591572,0.08356482656456656,0.27613326601404614
0.030853125,0.23933009184224743,0.044011406599175136,0.22989740939304512
0.035844375,0.23933009184224743,0.05225898390128912,0.23405574966404785
0.040020625,0.20421393841166938,0.029428700256470774,0.20911250325431815
0.035161874999999995,0.22879524581307403,0.05148701127264439,0.23233291460042477
0.031771875,0.2142085359265262,0.022400064381811892,0.20939995735694653
0.042913125,0.22420313344138307,0.029938708457035043,0.2194620399206332
0.061763124999999995,0.2830902215018909,0.08561814817869662,0.2811357389224326
0.11057999999999998,0.38492706645056723,0.14030368582673292,0.36789846232009643
0.090229375,0.2660723933009185,0.055307481819604,0.2737458639389423
0.044036874999999996,0.24797406807131284,0.06447050884019546,0.24582139832280728
0.0443775,0.25742841707185304,0.062040293747979605,0.25349359624231715
0.01127125,0.19151809832522962,0.017537767716064884,0.18616216693843662
0.090515,0.32739059967585094,0.116381206451141,0.3356302924518314
0.048775,0.2598595353862777,0.06912823576678669,0.2580724787045522
0.224806875,0.4141004862236629,0.10295863829700819,0.40955671750480926
0.119036875,0.37925445705024313,0.14704862803481136,0.3843529160536861
0.025421875,0.22825499729875745,0.036460005533060204,0.22082431456815396
0.013785625000000001,0.19097784981091304,0.02151360647954725,0.18947549099550903
0.1531075,0.3184764991896273,0.09308574537241425,0.32261537074118846
0.093206875,0.33927606699081575,0.1252825669158212,0.33338433398474965
0.079913125,0.31172339276066996,0.10976040819368127,0.3100410392121381
0.10141437499999999,0.3541329011345219,0.13565550130650875,0.3465355069133205
0.01376,0.18773635872501354,0.02164447083788094,0.18809041326543527
0.092871875,0.3198271204754187,0.12470894547592588,0.33302029372070846
0.8065575,0.6131820637493247,0.03927415809506391,0.6239882278887621
0.01348,0.18314424635332255,0.020970909857578848,0.18954078876023184
0.026126875,0.21636952998379258,0.03953261326744343,0.21333877011450364
0.042615625000000004,0.24014046461372235,0.06150834682254067,0.24590856923751125
0.027814375000000002,0.2220421393841167,0.04152917661014401,0.21806822070964527
0.0572275,0.3087520259319287,0.07234559039895644,0.28749107126455004
0.082446875,0.31955699621826045,0.11109595375817784,0.3167035848208525
0.03037125,0.1882766072393301,0.022811062609852165,0.19837446558615754
0.033758125,0.2185305240410589,0.05093745722701585,0.22536758568832374
0.041941875,0.22555375472717454,0.028427521614072488,0.2230232704273625
0.046980625,0.2674230145867099,0.06594741723237904,0.25682291332910434
0.09344375,0.34062668827660725,0.11901569502100516,0.3413842105289831
0.010503750000000001,0.17287952458130743,0.00663104194857547,0.1721814004419328
0.04306,0.20772555375472718,0.03146246765487514,0.21243336787921963
0.047260625,0.2606699081577526,0.06699663213080091,0.25574221434494354
0.019130625000000002,0.211237169097785,0.02835830392878549,0.20606295876305228
0.028337499999999998,0.2325769854132901,0.04042679740101426,0.22606763066227892
0.057346875,0.2801188546731497,0.07896721560685672,0.2754386144261769
0.27769499999999997,0.4265262020529444,0.1472607988587128,0.4341116539169359
0.013551875,0.19097784981091304,0.021152156118844193,0.18909432350740082
0.029434375000000002,0.22339276066990815,0.04394465191098755,0.2205371634219377
0.08676937500000001,0.277687736358725,0.05208057242080363,0.27387360686225876
0.036221249999999997,0.21555915721231766,0.05271409971512254,0.23490967840732144
0.0982875,0.3662884927066451,0.1157353677457201,0.35915346665395087
0.09016062500000001,0.3425175580767153,0.11997027151609713,0.33022905831552724
0.0390425,0.21772015126958405,0.027678056937040483,0.21408378202460648
0.05784,0.277687736358725,0.08088136841160698,0.2738712428369784
0.08353125,0.30794165316045385,0.11077286487226445,0.3206639255463478
0.19465062500000002,0.48379254457050247,0.22213669385948176,0.5092241599064194
0.205185,0.5429497568881686,0.22324546188000693,0.5309659387876524
0.12218625000000001,0.36817936250675315,0.15575045942774346,0.3848596605006454
0.137913125,0.38600756347920046,0.17188702118818217,0.4117834956459398
0.02099875,0.19827120475418697,0.03156105800259867,0.20665753970051243
0.04908875,0.22177201512695843,0.03533829697729785,0.21934746306974154
0.021385625,0.189086980010805,0.016254739326029582,0.1895972658321692
0.030869374999999998,0.20880605078336034,0.02182974297057022,0.20825173807536523
0.039842499999999996,0.22798487304159917,0.027446296241889403,0.21902944782530087
0.011538125,0.1850351161534306,0.018004257314596695,0.18608540475265428
0.0129325,0.18665586169638032,0.020246844146233334,0.187640079221381
0.027428124999999998,0.21150729335494328,0.04114319368720709,0.21672858423963978
0.032394374999999996,0.19448946515397084,0.024259242032002238,0.20038851699005278
0.079159375,0.3171258779038358,0.10507816122867919,0.31389301439712264
0.010361249999999999,0.17774176121015667,0.01637969833679078,0.18208385653681938
0.023798125,0.1882766072393301,0.018088823962632197,0.19142726899237314
0.075820625,0.30118854673149653,0.10678691647188916,0.3000489484660486
0.01672,0.1920583468395462,0.02580519604544887,0.1957913056129942
0.029835624999999998,0.21961102106969208,0.04418981547799887,0.2224316584868876
0.02476875,0.19827120475418697,0.01814456769057873,0.19812164790136463
0.03338625,0.226904376012966,0.05005868458116415,0.2258351954946141
0.758678125,0.6210156672069153,0.0168773052906028,0.6171653643542712
0.07171625000000001,0.2866018368449487,0.10086092909968608,0.2940443984976572
0.09901937499999999,0.393841166936791,0.11247379606545867,0.3647781615137119
0.03818,0.23419773095623989,0.055945993087580935,0.23679746131332743
0.010591875,0.10075634792004323,0.005299220605537664,0.29958654078204777
0.10606437500000002,0.35278227984873045,0.13844752584374137,0.3570912930233
0.050116875000000005,0.2552674230145867,0.07256520419481947,0.2567863872680462
0.01036,0.17774176121015667,0.01634926655042324,0.18237975599051398
0.010546875,0.1880064829821718,0.016607650840739598,0.1830386282719312
0.019154375,0.1882766072393301,0.014216402371534771,0.19176855853459704
0.07860125,0.3003781739600216,0.10657260905946615,0.30996331049812287
0.045677499999999996,0.25121555915721233,0.06463904828021093,0.2536104582942214
0.037545625,0.24392220421393845,0.054735577541403034,0.2366464467052016
0.011838125,0.17179902755267426,0.007448993016375434,0.1735493117463326
0.035485,0.27498649378714213,0.049180494064295505,0.24131581841395205
0.041065000000000004,0.2930848190167477,0.05238312795908295,0.2617404993421297
0.020108124999999998,0.19367909238249595,0.014836687775012394,0.19343574616732606
0.06292875,0.2830902215018909,0.08699610097177775,0.2833132345935785
0.0217225,0.1998919502971367,0.015947971355977864,0.19545819407648132
0.03360125,0.23122636412749864,0.04964218130990095,0.22854531900585262
0.109638125,0.3384656942193409,0.14402287722711346,0.3616104936082118
0.019889999999999998,0.18638573743922207,0.015236909624812098,0.18716668324360045
0.012621875,0.17341977309562398,0.007915073753779752,0.17460686837487646
0.00987125,0.17774176121015667,0.01555347258078421,0.18190755917223134
0.040071875,0.21961102106969208,0.027619600957751685,0.21912121317548047
0.06629937500000001,0.24797406807131284,0.04341043752899943,0.24651587245156828
0.07133937500000001,0.2787682333873582,0.09971778691428242,0.29440465765732904
0.045805,0.206645056726094,0.033625340628490125,0.21377729917191632
0.03880625,0.2260940032414911,0.05699343002839298,0.23738457805964774
0.048717500000000004,0.2406807131280389,0.06969735057937979,0.2565373662601203
0.104333125,0.3770934629929768,0.11897675001086563,0.37235092768764566
0.028999375,0.21609940572663427,0.04344286629858478,0.2193254481578205
0.026179374999999998,0.1928687196110211,0.01970933842430753,0.1948026800534575
0.023835625,0.21934089681253377,0.0363867485920857,0.208403865173984
0.18900999999999998,0.4705564559697461,0.21227415901720906,0.5026350824425114
0.05326062499999999,0.2531064289573204,0.0753932973145403,0.2650629052500575
0.059959375,0.27633711507293357,0.08435421966632556,0.2761645228511699
0.019493125,0.2144786601836845,0.02887166349411903,0.20674613288669605
0.0730825,0.3184764991896273,0.09528674382218356,0.30723629815241277
0.03568125,0.22744462452728256,0.05303663205720124,0.23072279133111362
0.147255,0.4462452728254998,0.17514479917699743,0.43212429349733367
0.05715125,0.29524581307401404,0.07523814331010385,0.28170521493756556
0.015099375000000002,0.1928687196110211,0.02351253238102831,0.19183606032130818
0.029805625000000002,0.2150189086980011,0.04392524957536155,0.22318690835947722
0.0750225,0.29335494327390604,0.10358136089857124,0.30184665045247727
0.084556875,0.32360886007563483,0.1162854689123216,0.31689490625101124
0.178819375,0.44300378173960026,0.2068003941309077,0.48356072564756747
0.010174375,0.17909238249594814,0.016034550628484273,0.1823303312404605
0.170551875,0.4829821717990275,0.19023839548053043,0.4754735543948487
0.035351875,0.21393841166936794,0.024247900955068895,0.21625851152635725
0.041893124999999996,0.2374392220421394,0.06121740826109969,0.2428670709023478
0.1476275,0.4413830361966505,0.16939031016781092,0.4372407423831681
0.01361625,0.19124797406807134,0.020935360601501106,0.19171824585263275
0.016885,0.189086980010805,0.026188024840604486,0.19521852482038665
0.037638125,0.2260940032414911,0.05522876849723539,0.23575449357626788
0.03692125,0.24986493787142086,0.05430352875473399,0.2342953747592663
0.010341875,0.1882766072393301,0.01624253732432558,0.183171306704642
0.019938749999999998,0.2063749324689357,0.030454427553515254,0.20240439859497228
0.018943750000000002,0.1963803349540789,0.014034400570381191,0.1919016734069255
0.079594375,0.31415451107509457,0.1072750229412483,0.31234677648939513
0.019133125,0.19556996218260403,0.029088818934164196,0.2019482194046768
0.050653125,0.23987034035656404,0.0335795549830467,0.23285713133152375
0.06308749999999999,0.2790383576445165,0.08758621750804155,0.28291699017417504
0.022299375,0.1839546191247974,0.01706369782458995,0.1891816042196375
0.051859375,0.24770394381415453,0.07530517618644551,0.2589752609228452
0.03513625,0.22744462452728256,0.05178173006779342,0.23126886116414355
0.051847500000000005,0.26094003241491087,0.07374449101008403,0.26218478171855975
0.028241250000000002,0.20772555375472718,0.019793053738418633,0.2076190176680675
0.034918125,0.19502971366828742,0.02600888773353881,0.2031759974357823
0.018163125,0.18989735278227987,0.027847300444774764,0.1990851455118606
0.22693124999999997,0.39924365207995677,0.11950209357928653,0.3963285134407653
0.07343187500000001,0.3217179902755268,0.09709942983839621,0.30576231918953056
0.027255,0.200162074554295,0.0198489477758036,0.20093951128509416
0.1266975,0.3657482441923285,0.16008550119583673,0.3929121698286099
0.039425,0.2344678552133982,0.05788064600347948,0.23838209086042347
0.010106875,0.1882766072393301,0.01579749499685396,0.1836297852626017
0.09919875,0.3481901674770394,0.12779687208900387,0.3485254614957744
0.038935,0.286871961102107,0.05006066960759676,0.2574115538729644
0.059617500000000004,0.2825499729875743,0.08279850020087988,0.27760059970619116
0.014706875,0.1917882225823879,0.02287432321487604,0.19143998383288088
0.103951875,0.3530524041058888,0.1374332789930714,0.35206955032564385
0.0385825,0.2231226364127499,0.026918930090037933,0.21616204814087125
0.0831875,0.2747163695299838,0.051060777569219944,0.2682124082638802
0.034720625,0.23608860075634794,0.05115679263394276,0.23067733343380215
0.02747,0.22528363047001623,0.041448197301031525,0.21583620455674182
0.0205625,0.19854132901134522,0.03142139633676618,0.20327515494563614
0.081248125,0.31361426256077796,0.10596434064106862,0.31957795334763905
0.053031249999999995,0.25742841707185304,0.07743439859662872,0.2598783184133101
0.061280625,0.26796326310102647,0.08478645633327041,0.2806921228597491
0.029821874999999998,0.20988654781199353,0.04390063036699722,0.2233881210013169
0.055024375,0.2790383576445165,0.07826354769884473,0.26700154315900426
0.022338125,0.22879524581307403,0.03280051313507159,0.21244351421198193
0.04697125,0.2522960561858455,0.06789164433348405,0.2522906320205108
0.1344975,0.42166396542409507,0.17111810697565033,0.4037919227976641
0.024813125,0.23203673689897356,0.036486422683546495,0.21597089844476364
0.04306125,0.20583468395461915,0.03151091101703855,0.21219554269830615
0.055036875,0.260129659643436,0.07852940814607373,0.266531793103095
0.0349225,0.2374392220421394,0.052724645603125134,0.2270393772904498
0.020979375,0.19881145326850352,0.03223831305333969,0.20297766917750448
0.063205,0.2644516477579687,0.08982792144164158,0.2795296638495972
0.023200625,0.2142085359265262,0.03522546574694758,0.2083377186939015
0.055615625,0.2485143165856294,0.07668026950710656,0.2726240886131382
0.142789375,0.4189627228525121,0.17144326923321196,0.42412983891007
0.015788125,0.19448946515397084,0.024485038321193895,0.19356729940160666
0.049885,0.25337655321447866,0.07034468232245626,0.26053112671128226
0.05171,0.20691518098325232,0.017262892117340112,0.21337079979601792
0.22291875,0.39681253376553216,0.11476874938789297,0.3958216875366291
0.07403875,0.2901134521880065,0.10340431195918454,0.2986251176197147
0.038521875,0.2263641274986494,0.05750896447776207,0.23432687782280218
0.0873225,0.32279848730415994,0.11524092425427113,0.3271081356537472
0.026553749999999997,0.20799567801188548,0.04045743707508067,0.2128472907411951
0.8672056250000001,0.6534305780659104,0.011863949461083085,0.6622031199105517
0.07961,0.3130740140464614,0.10483499282407427,0.31572219015154207
0.018708125,0.19881145326850352,0.028719903954858572,0.19969708105760306
0.024784999999999998,0.22744462452728256,0.035772507013751086,0.2188702933754806
0.10001062499999999,0.3517017828200973,0.1265807823516689,0.3522088765357832
0.01221125,0.18611561318206377,0.01921211721943214,0.1857077504626273
0.594175625,0.5205294435440303,0.05647072099977106,0.5230820586483622
0.037591875000000004,0.23176661264181525,0.055916405030928124,0.23350539471454765
0.0660825,0.2649918962722853,0.03943118734696958,0.25891253061169156
0.027466875,0.2323068611561318,0.04022883614947676,0.22062602046487917
0.023254375,0.20421393841166938,0.035477431989609426,0.20762496591414484
0.021049375000000002,0.21717990275526744,0.031105430909116726,0.20947303824107075
0.01782125,0.19746083198271205,0.027409859831451177,0.1980391475167401
0.016118125,0.19421934089681256,0.02442062398427623,0.19794355665987012
0.012003125,0.19016747703943818,0.018779374312417926,0.18634323946540185
0.230206875,0.3317125877903836,0.05355829221773165,0.3250400108301958
0.08607624999999999,0.3014586709886548,0.10972520322525159,0.33009405971254185
0.10386999999999999,0.25013506212857917,0.07102351733157601,0.2687958317474985
0.03934375,0.20529443544030254,0.029482631700162215,0.20556480977124145
0.010016875,0.17990275526742305,0.015800270130533714,0.18194065126761444
0.010224374999999999,0.1772015126958401,0.016090042733074184,0.18265329970294758
0.0672625,0.2752566180443004,0.09505649846677366,0.2865500293298158
0.012039375,0.18341437061048085,0.018787810826920447,0.18683297653377584
0.040744375,0.2374392220421394,0.05884887878731938,0.24296077640542552
0.0463575,0.24203133441383037,0.06902074510428444,0.24664443741809525
0.009926875,0.17206915180983257,0.015679135346534537,0.18157668634220678
0.028714374999999997,0.1880064829821718,0.021750098725667383,0.19573293950327536
0.024229999999999998,0.2298757428417072,0.035412042230662896,0.21605724839715443
0.083031875,0.32441923284710966,0.10992013007002575,0.3201553764837819
0.668075625,0.5929227444624527,0.02776986284466524,0.5743130093962597
0.046480625,0.24581307401404648,0.06723154124625522,0.25143221401977406
0.090944375,0.32225823878984333,0.12397843988512891,0.32788253063833683
0.022290625,0.22447325769854132,0.0332406777442883,0.2098913148329714
0.020448749999999998,0.2142085359265262,0.0302235591344184,0.20853200748521375
0.083043125,0.31739600216099406,0.11158103768318678,0.3180234301082598
0.047524375,0.21285791464073475,0.034586596918241085,0.2164539149847085
0.06331250000000001,0.2830902215018909,0.08756777172925263,0.2838247137151654
0.024344374999999998,0.20421393841166938,0.03698135986862992,0.20998607030913816
0.02895375,0.2182603997839006,0.043448872168483435,0.21897783023868503
0.02706,0.20259319286871963,0.019792017757010626,0.2001111297976752
0.03335875,0.2266342517558077,0.04990039350028462,0.2261739437712603
0.03885375,0.23554835224203136,0.05818726752828484,0.23431992926146186
0.053796875,0.2663425175580767,0.07721995481156926,0.2637246017240691
0.013000624999999998,0.18773635872501354,0.020351692162766968,0.18775845993974719
0.118735,0.26526202052944353,0.07755706080314888,0.28670883722519713
0.02822625,0.21312803889789303,0.042386249382089805,0.21776286218337304
0.014555624999999999,0.1928687196110211,0.02236477653202275,0.19325377756161094
0.05498499999999999,0.26526202052944353,0.07872910543453059,0.2659134126328946
0.012029375,0.19340896812533767,0.01858943633656245,0.18846509283971144
0.3195175,0.41139924365207997,0.04926288201356487,0.39293208354598536
0.07503499999999999,0.29983792544570503,0.10276129006718428,0.30307548071519674
0.088889375,0.35764451647757967,0.10453973411272414,0.34505883965805395
0.08150874999999999,0.29173419773095627,0.11187873363240988,0.3125582378581399
0.041568125,0.244462452728255,0.06057759592693932,0.2428043039656622
0.07764625,0.2409508373851972,0.05442636344485687,0.2451481601283733
0.073160625,0.2974068071312804,0.10377643517771803,0.294924518711574
0.044481875,0.2685035116153431,0.05977718296744376,0.2595236177678752
0.051432500000000006,0.2768773635872501,0.07271597415027561,0.26247926388726195
0.01205375,0.18719611021069693,0.01873764153423491,0.18750780700835723
0.020645,0.18584548892490546,0.015876556473044468,0.18709848368723528
0.06659625,0.2906537007023231,0.09345534021597963,0.28661350912202893
0.013903124999999999,0.18638573743922207,0.02162539122995258,0.19021190407061417
0.062535,0.2787682333873582,0.08740661684331749,0.28106063955071336
0.03252125,0.22069151809832524,0.04832383591576131,0.22598325442044884
0.076020625,0.29875742841707187,0.10446877830337292,0.30406007720651645
0.07899625,0.3095623987034036,0.10570634360877733,0.312486289818291
0.067459375,0.28579146407347383,0.09315048664545116,0.2903590616377956
0.046408125,0.23338735818476503,0.030365963802993286,0.23149270624720458
0.07132875,0.32279848730415994,0.08744314062443473,0.31302341706451714
0.095,0.32252836304700166,0.12462278202822921,0.3396072410905125
0.054111875,0.2728254997298758,0.07734542890582716,0.2648568316862522
0.04519625,0.26256077795786065,0.06335819844340869,0.2543195433492502
0.05788624999999999,0.2231226364127499,0.04052946329639803,0.23030182323014478
0.023231250000000002,0.20880605078336034,0.03516730918568368,0.20887258064662015
0.10384437500000002,0.3430578065910319,0.13711323845657122,0.3520922826070506
0.039696875,0.23635872501350622,0.025873925730888928,0.2269406285120948
0.0139375,0.18719611021069693,0.021546004114457493,0.19129751174186058
0.048140625,0.26121015667206915,0.0679496310140675,0.2577399570329982
0.0241925,0.2004321988114533,0.03719271331702179,0.20777461928831858
0.045485625,0.23392760669908158,0.030379066651184918,0.22785851299500656
0.01888625,0.1888168557536467,0.014011095587487758,0.19163697868539808
0.049034375000000005,0.258238789843328,0.0701646857019645,0.25698694877786604
0.033299375,0.23608860075634794,0.04949861390776855,0.22710287749535502
0.016913125,0.19529983792544572,0.025971440789220212,0.1969291892440765
0.06551125,0.28200972447325773,0.08980950913187198,0.2884820249067545
0.104758125,0.3595353862776878,0.1355998911217388,0.3562928769983811
0.133939375,0.4389519178822259,0.12758588170786514,0.43760866997430264
0.015416250000000001,0.19584008643976228,0.02366533605012479,0.1947121826697589
0.02794625,0.20583468395461915,0.04226578764498569,0.21617435921039896
0.11631312499999999,0.3827660723933009,0.14904840492130786,0.37522195098726224
0.041385624999999995,0.2260940032414911,0.05960850489795798,0.24436956832990073
0.03682375,0.21339816315505133,0.02586040855530954,0.2138351225068757
0.031804375,0.22555375472717454,0.0476894085478111,0.2234275824909312
0.051156875000000004,0.28498109130199895,0.06879353630646283,0.26954844594215777
0.0736525,0.3146947595894112,0.09683819768191267,0.3069108844315608
0.054619375000000005,0.2649918962722853,0.07693908306178156,0.267872971337365
0.0355525,0.23770934629929769,0.05234690296976917,0.2320473083713885
0.02272375,0.20610480821177746,0.03464229199850796,0.2069424481639802
0.076091875,0.32522960561858455,0.10535374440018569,0.3030466934261634
0.01137125,0.1920583468395462,0.01770600817142643,0.186193270001193
0.040865,0.237979470556456,0.059850500957647004,0.24094851923006727
0.0559525,0.3006482982171799,0.07246964440248362,0.282193921487071
0.010530000000000001,0.19124797406807134,0.016424434947770992,0.18462588110065034
0.078953125,0.32252836304700166,0.10804440158193038,0.3091309918593114
0.772299375,0.626418152350081,0.012400635053952535,0.6250253353401646
0.03727625,0.23068611561318209,0.054685491017294495,0.23524141785172245
0.03915625,0.23960021609940574,0.05745254387678501,0.23806741590503358
0.0201,0.19367909238249595,0.030725874668018446,0.20251325173291612
0.088261875,0.32820097244732577,0.11797984844572958,0.32669107457219143
0.125368125,0.3989735278227985,0.1536099023497479,0.3950437266858374
0.009606874999999999,0.17017828200972449,0.006081549912231021,0.17116631305395819
0.07459,0.2906537007023231,0.10368037851057307,0.30017887453255593
0.12865500000000002,0.3649378714208536,0.15928803881793013,0.39863706718930103
0.034893125000000004,0.2117774176121016,0.02440628432135763,0.21297714869387677
0.036400625,0.21772015126958405,0.05460364823770156,0.2303312034728436
0.173265,0.2884927066450568,0.04528154194792901,0.2909661314918502
0.10908812500000001,0.2644516477579687,0.0722854463602674,0.2773348930339258
0.05940187500000001,0.22717450027012426,0.04286679259649859,0.22680636084094588
0.02961625,0.21636952998379258,0.04441186503531865,0.2200966301844003
0.100359375,0.3425175580767153,0.1340445759965192,0.34515136859064416
0.014086874999999999,0.19124797406807134,0.02197745924732966,0.18998061205308756
0.052714375,0.2531064289573204,0.07549042379176074,0.26244439379914625
0.118329375,0.41464073473797947,0.13465322658944048,0.3938365238645407
0.05628999999999999,0.26337115072933553,0.07970803333178425,0.2696058998121019
0.07775062499999999,0.3060507833603458,0.10595729044876305,0.3079231110141621
0.810819375,0.6169638033495408,0.04195709521558383,0.6242939399394334
0.058309375,0.24932468935710428,0.08353608473810374,0.27086732552723497
0.12727125,0.39113992436520806,0.1621523168311187,0.3926391484430913
0.04882875,0.25931928687196115,0.06896501501787,0.25868555507629504
0.023696875,0.21393841166936794,0.03533720917067307,0.21202628333649903
0.09009937500000001,0.302539168017288,0.12172908253629976,0.32792166392645217
0.070825625,0.2922744462452729,0.0970947769124028,0.29654156373193474
0.020851249999999998,0.22042139384116696,0.03131962954390182,0.2065364800435224
0.04381,0.2441923284710967,0.0661222900797543,0.24056757958524114
0.05961875,0.25364667747163694,0.038358118349350837,0.24389871720437714
0.010624999999999999,0.16342517558076716,0.008420152651539543,0.17440820571677876
0.0100725,0.1823338735818477,0.01579982686103045,0.1829742140618675
0.092541875,0.31199351701782824,0.12303205698861881,0.3339652949837491
0.04539125,0.2522960561858455,0.06618975291523556,0.24850486476670577
0.058020625000000006,0.2590491626148028,0.035508460263777915,0.24947517204780792
0.40238125,0.5880605078336035,0.13581521020685913,0.570579627921658
0.092196875,0.24257158292814698,0.02731524755001516,0.2450093164404704
0.009675625,0.17882225823878983,0.015373861740154432,0.18016962460257055
0.069789375,0.2971366828741221,0.09296183207014316,0.29918380731019883
0.023206875,0.22339276066990815,0.033825386233471776,0.21493252566789764
0.159578125,0.43976229065370076,0.19350840225479932,0.4482939521539968
0.108154375,0.3584548892490546,0.14029279707314302,0.36114576354730576
0.020815,0.1742301458670989,0.01601881877611712,0.1871078860919452
0.07799375,0.3028092922744463,0.10625513756706731,0.30833834822530326
0.01582625,0.1920583468395462,0.024000920001863397,0.1973466769157071
0.07659375,0.3092922744462453,0.10276979942748646,0.3084490027468498
0.014956249999999999,0.19502971366828742,0.023226061623916352,0.1920800457987488
0.092413125,0.29146407347379794,0.05379519965217349,0.2820790245323438
0.018508125,0.20610480821177746,0.028244030742012195,0.2003828494904255
0.08927874999999999,0.33765532144786603,0.1178025440355682,0.3300991504362214
0.10125875,0.413290113452188,0.10567845902482556,0.37817358303386944
0.020283125,0.200162074554295,0.03130936931662048,0.20116833376985369
0.013038125000000001,0.18773635872501354,0.02026778606056072,0.18900121431460812
0.022906875,0.19827120475418697,0.01661922298106897,0.1982308598571708
0.09690375,0.34494867639113996,0.1285912084385177,0.3408483924991073
0.268369375,0.34737979470556457,0.06447851110518331,0.3362935037987236
0.03307375,0.19584008643976228,0.024799133436066406,0.20070128432869508
0.045930625,0.2547271745002701,0.0654384886298456,0.2529527727755851
0.034155625,0.19719070772555375,0.025461349701848227,0.20246717761282307
0.11484000000000001,0.4105888708806051,0.11830445323901394,0.40023092573617386
0.0689375,0.30497028633171264,0.09444105783609255,0.2937809228817697
0.023235,0.20610480821177746,0.03525413433963457,0.20849961111293835
0.01471875,0.19584008643976228,0.022799816718719508,0.19214286351720303
0.20433374999999998,0.38438681793625074,0.11335248485795087,0.37306566396983565
0.053708750000000006,0.2531064289573204,0.07765714596078724,0.26245307231262266
0.01310375,0.18746623446785524,0.020543244573505724,0.18766566637063176
0.031426875,0.23203673689897356,0.04564891847298317,0.22794179187013477
0.09513125,0.32198811453268505,0.12669786445828043,0.3376375678847874
0.07851875,0.31199351701782824,0.10588410474465465,0.31063443887614517
0.05647875,0.27039438141545113,0.07893751194636359,0.2718843459194719
0.0482275,0.2522960561858455,0.0683997602821794,0.25713543855794224
0.030718125000000002,0.2520259319286872,0.043402965860916166,0.23116048110526777
0.029210625,0.21772015126958405,0.04386266917041945,0.21926225525028456
0.015559375,0.18557536466774716,0.024112493638537076,0.19334434674631795
0.014353750000000002,0.16693679092382496,0.011207949784350264,0.17976181631408228
0.02051875,0.2036736898973528,0.030999390773523032,0.20508540374308018
0.04823625,0.23365748244192328,0.06987345436621092,0.2538642100072235
0.066093125,0.30388978930307947,0.08788643794301085,0.2938275941127669
0.081679375,0.32522960561858455,0.11092644709113068,0.314391907556669
0.030708124999999996,0.21745002701242575,0.045605786187451876,0.22331804496823893
0.01033,0.17314964883846573,0.0065283907362006805,0.1718909662049653
0.042415,0.22393300918422476,0.029056394797609096,0.221810997961411
0.08641499999999999,0.2563479200432199,0.059417033006807576,0.25470619361880165
0.014995625000000002,0.17882225823878983,0.011378187552277737,0.18502410592738538
0.08270999999999999,0.2404105888708806,0.05680702087096524,0.25205378573267295
0.07542125,0.3138843868179363,0.10014734512890515,0.3081792360953907
0.1480525,0.42085359265262023,0.18240840656519244,0.4287091423307372
0.43657,0.43841166936790926,0.06157213336129572,0.4431931537226961
0.026336875,0.2147487844408428,0.018735963292249167,0.20389143668634846
0.13536874999999998,0.43327930848190166,0.14860564476719226,0.4240316558278701
0.04906,0.2142085359265262,0.03585126110692443,0.21697248332412175
0.09573000000000001,0.3400864397622907,0.12590883649685577,0.3403423177611386
0.0396125,0.2347379794705565,0.05806097933550127,0.23892628209676245
0.097464375,0.35089141004862234,0.12496636119435192,0.34655843483577836
0.08782625,0.3368449486763912,0.11226579839071991,0.3323654865689911
0.030404999999999998,0.2228525121555916,0.045131756213650544,0.2229433958474309
0.03291625,0.23662884927066452,0.020781013636555427,0.2262125318603983
0.0993825,0.271204754186926,0.06566069975253874,0.27037930696802676
0.071283125,0.2863317125877904,0.09970352219976839,0.2942214634389303
0.040204375,0.2374392220421394,0.05896584060834078,0.239723170619087
0.08181000000000001,0.3330632090761751,0.10661989201971644,0.32053240777563924
0.018328125,0.17936250675310644,0.013893546311756065,0.187713144235503
0.080929375,0.33657482441923287,0.10761331697202599,0.31632854136378374
0.0258025,0.2036736898973528,0.01855465228193483,0.20181821965649518
0.010115,0.1847649918962723,0.015752582443098476,0.184259635361778
0.19033625,0.36277687736358727,0.10893446641822557,0.358622929265929
0.032989375,0.2150189086980011,0.022461166097571993,0.21555335639260212
0.00964625,0.17855213398163158,0.015276107624836017,0.1806991875005881
0.07723375,0.30821177741761213,0.10307190028086771,0.3102009324119377
0.035359375,0.2374392220421394,0.05239591473105728,0.230732263411938
0.05243687500000001,0.2876823338735819,0.0696652921545771,0.2732460658404773
0.09567624999999999,0.2839005942733658,0.0576893371902865,0.2800492838787781
0.07662125,0.2936250675310643,0.10569038033927693,0.3044102748901785
0.0338875,0.22447325769854132,0.05023375547201513,0.22843976882117836
0.09546875,0.32576985413290116,0.12658645580984304,0.3387863710325651
0.156148125,0.44435440302539175,0.18419013782455987,0.44667445166598985
0.127796875,0.4057266342517558,0.15473602850279472,0.4002961852522142
0.095491875,0.3719611021069692,0.10966793105699787,0.3580652157080553
0.027690625000000003,0.2228525121555916,0.04174003205301391,0.21633153060083807
0.026666875,0.2031334413830362,0.019249411271154294,0.20188150166486946
0.036728125,0.24635332252836306,0.05450330764589187,0.23257427243958956
0.09719,0.3870880605078337,0.10503198310049572,0.36798755589641
0.027343125000000003,0.20907617504051865,0.01955608331807484,0.2038312422501245
0.033057500000000004,0.22933549432739062,0.0493467598490884,0.22605492086642942
0.402766875,0.4403025391680173,0.07210401869725218,0.41392110038921054
0.027784375,0.21204754186925986,0.04206336503751161,0.21576343871073644
0.021320625000000003,0.18773635872501354,0.016460490118017212,0.18695897384045498
0.167629375,0.4532685035116154,0.1873826862183489,0.4707802254005253
0.026915625,0.20529443544030254,0.019291019128320465,0.2031793045261382
0.0251675,0.21582928146947597,0.03835374875305745,0.21070882682411976
0.011535,0.18287412209616424,0.01800989179162609,0.18598187301701996
0.061803125,0.27498649378714213,0.08921872211869587,0.27497727912470143
0.07009499999999999,0.3233387358184765,0.08683754859416998,0.30974972234263637
0.052008125,0.26256077795786065,0.07457601063351932,0.2611711949478876
0.014648749999999999,0.18935710426796326,0.022571637412765903,0.1929229915168751
0.02333375,0.22474338195569962,0.03481932204595944,0.2113658975857353
0.039354375000000004,0.2447325769854133,0.05818741699646664,0.23714419734206105
0.060679375,0.2801188546731497,0.08705280452387829,0.27424454375633195
0.036464375,0.23527822798487305,0.0534260811402126,0.23421347880381213
0.022750625,0.222312263641275,0.03327215879071351,0.2137079136045933
0.12564999999999998,0.43787142085359265,0.13532337487882107,0.4115480945867213
0.131969375,0.30659103187466236,0.08249765160917223,0.3028392568561079
0.03994625,0.23311723392760672,0.05925833217466951,0.23751034698018744
0.112758125,0.3978930307941653,0.1291265534136154,0.38460591443393666
0.106198125,0.3841166936790924,0.11610145147958292,0.38028587769510125
0.028763125,0.2220421393841167,0.042912961497856214,0.21963054416101543
0.03033375,0.21582928146947597,0.045249884045148285,0.22203512010240128
0.019814375000000002,0.19773095623987036,0.030548525029691055,0.2006614330919235
0.023401250000000002,0.18179362506753108,0.017997396597770006,0.18918217256501096
0.11597625,0.3695299837925446,0.14411817646898528,0.378916515386084
0.009993125,0.17017828200972449,0.007805470583521095,0.1763942581206867
0.1564275,0.3249594813614263,0.09270834769416263,0.32845201491617915
0.030080625,0.2179902755267423,0.04540937302457331,0.2197154457800723
0.04168,0.20205294435440305,0.03115543806462359,0.2077447067610195
0.027165,0.20880605078336034,0.04098222770606787,0.21539670121435442
0.073709375,0.2971366828741221,0.10334081582575025,0.2975423839443594
0.8388831250000001,0.6329011345218801,0.014603475339309297,0.6498054448551168
0.53342125,0.5089141004862238,0.05553437325186226,0.4960246158969395
0.07174,0.28119935170178284,0.1006796178591447,0.2944049077221999
0.027625,0.20394381415451107,0.01990856293725494,0.20286397281424895
0.0465975,0.2706645056726094,0.06336840155724024,0.2609912607326546
0.086426875,0.3368449486763912,0.11436267966569685,0.3253689139387958
0.04112125,0.23338735818476503,0.06009938234848577,0.24167043691089643
0.08523937499999999,0.36817936250675315,0.09761469696231584,0.342871906728508
0.024495,0.2031334413830362,0.03713685642385498,0.21053900596539304
0.01095875,0.17233927606699082,0.008654035548890208,0.17526609138675636
0.1678675,0.2893030794165316,0.04705660482958311,0.28071901695712637
0.01016875,0.18152350081037277,0.01600346329300162,0.1825587379414085
0.030176249999999998,0.20961642355483526,0.02139099751429277,0.20735639860314867
0.047395625000000004,0.26931388438681797,0.0642689081576537,0.2626245119269749
0.013118750000000002,0.19124797406807134,0.02042851586632724,0.18883093449757057
0.056235625,0.23122636412749864,0.039265980944551956,0.22946189925963145
0.14307875,0.40842787682333875,0.17686701829493362,0.4207220440125084
0.11381062500000001,0.34413830361966513,0.14827722260588408,0.36910667980388057
0.01643625,0.19908157752566183,0.025082241983119306,0.1972411121034945
0.29892375000000004,0.3525121555915722,0.06492371482046472,0.35788952086183556
0.020389375,0.19908157752566183,0.014776605559257945,0.19648868326786578
0.040261875,0.24176121015667207,0.058637748167615154,0.24092097165943516
0.064253125,0.2590491626148028,0.03991670239486247,0.2522123989507095
0.0401175,0.2663425175580767,0.055731446908071615,0.2479881941081026
0.025649375000000002,0.2036736898973528,0.018708636605564287,0.19947445700382127
0.108450625,0.42004321988114535,0.11383297918083461,0.3884314460527378
0.055751249999999995,0.24257158292814698,0.03652639809803136,0.2384115392472258
0.058779375,0.27201512695840085,0.08288205447399109,0.27402843212904066
0.030623125,0.19043760129659643,0.022980602072440327,0.19870462286783816
0.044403125,0.25040518638573744,0.06323785906287815,0.2506958197050768
0.074953125,0.30010804970286337,0.1044147473091397,0.3003973999388136
0.037706875,0.19394921663965425,0.027814042614939093,0.20685636575423286
0.10173312500000001,0.33063209076175043,0.13537842437472034,0.34776857143275736
0.068359375,0.25418692598595355,0.04411071448532852,0.25013388340970505
0.010034375,0.17450027012425717,0.007956191389018739,0.17387091039660674
0.47011562500000004,0.5043219881145328,0.038439047588856766,0.4815544567034511
0.12897625,0.39816315505132366,0.15722036602952988,0.4011967077242537
0.047123125,0.28200972447325773,0.06402439074326534,0.2619236827385181
0.081739375,0.3130740140464614,0.10989250327504281,0.3159624077078376
0.045333125,0.24365207995678015,0.06582074229281291,0.24909654256556388
0.071076875,0.28741220961642355,0.10042057873953705,0.29237485463784946
0.0851075,0.25040518638573744,0.05883272380512455,0.252912534836578
0.073565625,0.30199891950297136,0.09712558727270805,0.3061872501571368
0.22449375,0.3125337655321448,0.05405958081197264,0.3193443689261208
0.09652812499999999,0.33036196650459215,0.13056275206118037,0.3375044791121956
0.04203,0.27795786061588335,0.056441775974837516,0.2559096968803457
0.06289312500000001,0.2787682333873582,0.0875359573568383,0.2822436665682058
0.128453125,0.39222042139384117,0.15899065260976863,0.3983709704811317
0.02406625,0.1923284710967045,0.01780860585277162,0.1959817782016169
0.1961975,0.532144786601837,0.20698525802044215,0.5209182478580291
0.02095375,0.20529443544030254,0.03220494983259593,0.20290769191868546
0.035340625,0.24635332252836306,0.0488360263048433,0.24153978303882123
0.03471625,0.23392760669908158,0.051699167173159866,0.22895672007896997
0.026403125,0.22771474878444087,0.038524215016806924,0.21961492104219707
0.01931,0.1998919502971367,0.014333829304572587,0.19186531060252804
0.029235,0.2374392220421394,0.04187355538357061,0.2268116964200567
0.03654,0.22933549432739062,0.05435390093327858,0.2319039520510221
0.06552125,0.28336034575904917,0.09190459952622931,0.28505307737872837
0.04881875,0.2544570502431119,0.06997328937283669,0.256399786907542
0.012950624999999999,0.19394921663965425,0.019995528056597812,0.19000908339693595
0.010165625000000001,0.1804430037817396,0.016070298467538303,0.1817887276378906
0.0626125,0.3095623987034036,0.07991518291320732,0.29433788370706304
0.083570625,0.3192868719611021,0.11205366447500317,0.3191297455753895
0.04931,0.25742841707185304,0.07016310413434457,0.2582755893144949
0.164295,0.32576985413290116,0.0968452387448824,0.3351240746137242
0.020641875,0.19502971366828742,0.01540695906953842,0.1919922744553258
0.021465625,0.20610480821177746,0.0325142187764359,0.20609552051456265
0.07646125000000001,0.29524581307401404,0.10334294964122206,0.30718326965998505
0.05596187500000001,0.26904376012965964,0.07855870967640097,0.270434809263775
0.0438,0.2568881685575365,0.06288670534538156,0.2485242058656577
0.646474375,0.553484602917342,0.04103003530970996,0.5566317436456236
0.1562925,0.3271204754186926,0.09304036769219379,0.32777911628603057
0.009790625,0.17098865478119935,0.006195596803888605,0.17134051479872783
0.04007875,0.2406807131280389,0.058164518075022,0.24120194895149963
0.01728375,0.19529983792544572,0.026573857307241933,0.1972823973420141
0.014208750000000001,0.1882766072393301,0.02224343411425904,0.18958679106450288
0.078116875,0.3101026472177202,0.10920502770159807,0.3046636772446717
0.06261,0.28552133981631556,0.08745683189757686,0.2812689498997608
0.0106925,0.1839546191247974,0.016711912846499376,0.18452741236596082
0.024677499999999998,0.18746623446785524,0.01880977652802251,0.19163502411696623
0.031374374999999996,0.23933009184224743,0.04480768312542087,0.23050568638490007
0.014751249999999999,0.19908157752566183,0.022783695615224368,0.19268065526700304
0.009625,0.16288492706645058,0.00766764673941966,0.17274961547205617
0.047643124999999995,0.24176121015667207,0.06894737856927458,0.2531169700571701
0.151516875,0.32739059967585094,0.09006420552922721,0.32433966667538006
0.045200000000000004,0.20880605078336034,0.03314271786707233,0.2135017008820052
0.20729562499999998,0.5623987034035657,0.19091118337118654,0.5522791966797812
0.156945,0.4883846569421934,0.14853076510012003,0.47316620690996464
0.019075,0.20907617504051865,0.028455357808107665,0.20495829636646334
0.05508999999999999,0.26661264181523503,0.0791749633616117,0.26549105554583224
0.079165,0.3165856293895192,0.10649780322515705,0.3119675146662194
0.018283125,0.200162074554295,0.027848127793265454,0.20035323437609714
0.132516875,0.29983792544570503,0.08353547174744495,0.30211991871637045
0.128698125,0.4319286871961102,0.1569776137492929,0.40069382545117377
0.018854375,0.21690977849810913,0.02844770927213026,0.2027751412935508
0.044266875,0.2863317125877904,0.05931287377255082,0.25962711854576953
0.037948749999999996,0.25418692598595355,0.05236509921003878,0.24570927829058586
0.1453725,0.4813614262560778,0.13488669298729117,0.4576243259184583
0.071555625,0.3233387358184765,0.08891245493142463,0.3115626130084621
0.052528125,0.23905996758508916,0.035487862492225866,0.2315422807645109
0.13372937499999998,0.39141004862236634,0.16118780805708516,0.409885638688265
0.11864250000000001,0.37817396002161,0.13928137619805553,0.3904076312189312
0.01590875,0.1969205834683955,0.02443203266950774,0.19538637399750916
0.035962499999999994,0.23149648838465695,0.053558030586856126,0.2308377302079505
0.091898125,0.3506212857914641,0.11734257024334709,0.3386916848075312
0.07878500000000001,0.3363047001620746,0.09816332514382202,0.32215721516249063
0.084743125,0.33333333333333337,0.11350689474299008,0.3210599358171271
0.026885625000000003,0.23365748244192328,0.038324131553591115,0.22399247677050857
0.012409375,0.18692598595353863,0.019494467048329644,0.1862647453445775
0.016629375,0.19719070772555375,0.025501310895097617,0.19672322565331993
0.06111375,0.2906537007023231,0.08399595976063019,0.2814318453598957
0.0120625,0.18638573743922207,0.019029370691264147,0.18502122602815776
0.01883375,0.18962722852512157,0.014188842220048405,0.18910810849002677
0.175905625,0.46056185845488934,0.1926470011570719,0.4857886001544573
0.010731875,0.17314964883846573,0.006769185240634381,0.1724681504689505
0.009669375,0.1769313884386818,0.015366766062376658,0.18012835728584203
0.087716875,0.33036196650459215,0.11588197672640954,0.3275571512195361
0.023299375,0.23122636412749864,0.034270397174280556,0.21362940076731968
0.06298187499999999,0.26229065370070237,0.08819644156815397,0.2814539097643621
0.03152,0.22852512155591573,0.046457939353908295,0.22576550222382055
0.014725625,0.19259859535386278,0.022813578086192648,0.19213037851148734
0.159860625,0.3290113452188007,0.09559930950811248,0.3299026107085017
0.21390125000000001,0.3954619124797407,0.11392433360150103,0.38512672031340933
0.07825937499999999,0.31739600216099406,0.10582623412449296,0.30983670179128886
0.070898125,0.26418152350081037,0.09738968247800066,0.2963525211453569
0.038732499999999996,0.24257158292814698,0.05680610916540076,0.23749389164509818
0.128030625,0.42922744462452733,0.14779011033863362,0.4067723179058092
0.086065,0.3192868719611021,0.11412888053361275,0.32451144061934195
0.089571875,0.3433279308481902,0.11899232559043339,0.3295716976242716
0.0728275,0.2938951917882226,0.10147343397659274,0.29714439432483
0.155676875,0.2828200972447326,0.041364075147486905,0.2823836193440929
0.17793625,0.4567801188546732,0.20721411021278177,0.48134708651810165
0.04025625,0.24284170718530523,0.0586464132949301,0.2408670403579935
0.05749125000000001,0.2441923284710967,0.03676634952912246,0.24312064930905844
0.740891875,0.618044300378174,0.018946571642353756,0.6089541188294217
0.02181,0.20988654781199353,0.03289969852323827,0.2072945712018778
0.077616875,0.2441923284710967,0.054511083947144434,0.24483232209855996
0.0696625,0.2787682333873582,0.09404898819117292,0.2970363742963947
0.0409375,0.23203673689897356,0.0276470730280252,0.22278674032311865
0.062321249999999995,0.26202052944354404,0.08739287427564756,0.28024064205215643
0.04760625,0.23338735818476503,0.03154900830177707,0.23058988367006356
0.049190625,0.2487844408427877,0.07120356178023103,0.2554269361194948
0.04100375,0.23635872501350622,0.06017444764389323,0.24083969300068278
0.018834999999999998,0.1850351161534306,0.014452038841567445,0.18609698323263021
0.028059374999999998,0.21204754186925986,0.04227861716532399,0.21695741957897108
0.019346875,0.20232306861156132,0.02958889536116751,0.20129108819612676
0.02464625,0.22501350621285793,0.03600817728232636,0.21674221120885848
0.040510000000000004,0.25337655321447866,0.058088691871123546,0.2437338892806423
0.120780625,0.3711507293354943,0.15407673534635652,0.3826220994362751
0.66657625,0.5710426796326311,0.04120378987754521,0.5650026699629427
0.052616249999999996,0.25958941112911943,0.07275536359638847,0.2676418238960581
0.045596874999999995,0.2412209616423555,0.06496038216062991,0.2524528371990834
0.067600625,0.2938951917882226,0.09422970685347927,0.28915520067469985
0.070620625,0.28957320367368994,0.09756293111258597,0.295080498936079
0.051918125,0.2547271745002701,0.07549540624567783,0.25884525450610835
0.15788375,0.44462452728255,0.18398925970751542,0.4508503602370601
0.047989375,0.2893030794165316,0.06156704737692698,0.2714480702464573
0.08326687499999999,0.3055105348460292,0.11249818899208261,0.3175600045178687
0.052550625,0.23662884927066452,0.036169494492033445,0.22881600680588318
0.012341874999999999,0.1917882225823879,0.019200386969719492,0.1878142665669647
0.8096081249999999,0.644786601836845,0.01373420794482045,0.6388455913986905
0.013824375,0.18746623446785524,0.021690170231244543,0.18862379362689796
0.33692375,0.5251215559157213,0.12495535173702778,0.5136160565799556
0.06455125,0.2828200972447326,0.08989977270217972,0.28466413699461635
0.031411875,0.222312263641275,0.046452170362411144,0.22507137881982675
0.013359375000000001,0.18098325229605622,0.010369552329955612,0.18000922009553125
0.170579375,0.27633711507293357,0.04907360921861369,0.2785718598619845
0.114255625,0.35575364667747167,0.1481395195772447,0.3704623386429656
0.062081874999999995,0.29875742841707187,0.08022989978328184,0.2918008086427347
0.11451437499999999,0.3562938951917882,0.14555698259475067,0.37361744803072106
0.029196875,0.22474338195569962,0.04375803288567649,0.21955328912250574
0.06385437499999999,0.26931388438681797,0.09024950461013738,0.28136563400343206
0.019201875,0.18314424635332255,0.014715656848434204,0.1865773045258892
0.053779999999999994,0.2606699081577526,0.07737852004325063,0.2633305141375706
0.0517525,0.25796866558616965,0.07415802603867465,0.2608912989774473
0.028404375,0.23662884927066452,0.04030641574925735,0.2269927048629126
0.09168937499999999,0.2766072393300919,0.05565662886974077,0.27614321216014054
0.053258125,0.24014046461372235,0.03497943871277338,0.23616548527476938
0.021020625,0.2142085359265262,0.031194505801005305,0.20875088347416385
0.01018375,0.17152890329551596,0.006435771760754414,0.17180778902287389
0.031074374999999998,0.22123176661264182,0.0217945266845252,0.209661913725168
0.060074375,0.2590491626148028,0.08481851713691188,0.2757929642828014
0.098346875,0.3408968125337656,0.1300304032445204,0.34356144453152093
0.015379375,0.1920583468395462,0.0239466611256967,0.19227395432721897
0.0162575,0.16963803349540788,0.012679016315356794,0.18141437885245687
0.010486875,0.17206915180983257,0.006619550940327393,0.17219296923449345
0.014086874999999999,0.17341977309562398,0.010904862144595167,0.18101326676077287
0.012225625,0.19584008643976228,0.018897414289764696,0.18872097389422024
0.111695625,0.37574284170718536,0.14452255922144838,0.36686914951477434
0.14191437499999998,0.42760669908157756,0.1655860373712748,0.42647508410120555
0.64007875,0.5672609400324149,0.05158674473825801,0.5468030294931148
0.01958875,0.17368989735278229,0.015137293808793728,0.1854892793478972
0.01682875,0.2028633171258779,0.025715311306726923,0.1976166332161493
0.033014375,0.21231766612641817,0.023445282449394898,0.20923550186210094
0.06186125,0.2566180443003782,0.03890617678348402,0.2487319934070142
0.028645625,0.2185305240410589,0.04325300187938381,0.2175018537856813
0.018883749999999998,0.19827120475418697,0.02901816508155968,0.19979892745237648
0.062279375000000005,0.26229065370070237,0.08797690770597444,0.27905819389011155
0.11535312499999999,0.35656401944894656,0.15603685927439329,0.3660414786198756
0.0346475,0.21285791464073475,0.02464542859215922,0.21022465801559614
0.1740225,0.464883846569422,0.2067504390117001,0.4728612406721376
0.019609375000000002,0.204754186925986,0.029879671776608586,0.20230115841539897
0.009995625,0.17125877903835765,0.007944265586428769,0.17343461403178437
0.023448125,0.2101566720691518,0.035532953679185963,0.2090288139788577
0.07257875,0.31523500810372773,0.09945019817548918,0.29927176986867016
0.041719374999999996,0.22042139384116696,0.02879348158237736,0.22017459278734164
0.029754999999999997,0.20745542949756887,0.021091663265609958,0.20704148802657893
0.11590625000000002,0.3668287412209617,0.14593533938509493,0.3770292056110894
0.046979375000000004,0.23689897352782283,0.031858229951434947,0.22677661083585318
0.06710812499999999,0.2266342517558077,0.04816009394178619,0.23352685708614324
0.060840625,0.26580226904376014,0.08564421695970252,0.27741146349518253
0.024003125,0.20961642355483526,0.036146265918314734,0.21089908481830555
0.02132875,0.21150729335494328,0.03257844462645163,0.2045075814532676
0.02559125,0.22042139384116696,0.038803399375851984,0.21218231449617717
0.43915875,0.46137223122636417,0.07154956390994476,0.4347318228594977
0.051325625,0.2260940032414911,0.03512708386267544,0.2287248220542481
0.015450625,0.1920583468395462,0.024020948356009195,0.1926392082584366
0.18844375,0.5067531064289573,0.2129378299160819,0.5010286449073422
0.0247425,0.19962182603997838,0.01802541951552466,0.19897529177256074
0.092065625,0.32982171799027554,0.12288353482092124,0.332672337558712
0.028425,0.22069151809832524,0.042033463710974675,0.22054824945136856
0.09112375,0.26175040518638576,0.05973580426351574,0.2652143637064315
0.033940625,0.24635332252836306,0.04784006871628775,0.23641826332891777
0.034689375,0.24392220421393845,0.04975622561790722,0.2348634277632512
0.11886000000000001,0.3892490545651,0.14900721816637574,0.38209882975519255
0.133155625,0.36358725013506216,0.16343251729575883,0.4066247490886938
0.02982125,0.19773095623987036,0.022321728486406,0.19850951491867128
0.05946749999999999,0.27795786061588335,0.0839245327368413,0.2749403611495138
0.02044625,0.20151269584008646,0.031545934687843294,0.20149650856924006
0.16789937500000002,0.4451647757968666,0.19454012880537797,0.4667627152119134
0.033461875,0.22528363047001623,0.04967635685598923,0.22755605402014106
0.029414375,0.22015126958400866,0.04384299000318203,0.22077149327072168
0.137070625,0.41464073473797947,0.17255846798200608,0.4091441938212202
0.06299875,0.2747163695299838,0.08983688448743533,0.27869699882066395
0.011748125,0.189086980010805,0.018495977130903264,0.18489006297111724
0.010543125,0.18260399783900594,0.016567198857181838,0.18338820390140645
0.03066875,0.22771474878444087,0.04587868376632831,0.22208686272952124
0.028476249999999998,0.21366828741220964,0.020171571805332682,0.20617332561772636
0.060148125,0.2628309022150189,0.08288574989260292,0.2795763958777326
0.035941875,0.2144786601836845,0.05303817159956877,0.23228196436067428
0.030286875,0.2263641274986494,0.04549328581681667,0.22084240124671795
0.077619375,0.23851971907077257,0.053896899856435594,0.24655084946930042
0.049055,0.24284170718530523,0.031820066098211176,0.23472956564858502
0.01219375,0.1847649918962723,0.019165372836906853,0.1858520283267014
0.0351325,0.23933009184224743,0.05134572173012678,0.2325916499192237
0.027844999999999998,0.20772555375472718,0.019596272205416675,0.20668908971952454
0.0124875,0.19016747703943818,0.019400101740935784,0.18826809897915434
0.086581875,0.36817936250675315,0.0980797529654858,0.34625061771056886
0.01216875,0.17152890329551596,0.009575491494961723,0.1767914352784061
0.040620625,0.2325769854132901,0.059270648659840344,0.24117030968491174
0.0652675,0.2706645056726094,0.09281517458080181,0.28256440792589566
0.055395625000000004,0.31577525661804434,0.07135948740626946,0.2821105616054314
0.053115625,0.2514856834143706,0.07664156198109105,0.2618760891596686
0.040974375,0.204754186925986,0.030656083972075244,0.2070600736741503
0.012006875,0.18314424635332255,0.018792974528843858,0.18627909719577737
0.041740624999999996,0.24149108589951376,0.06118821505776061,0.2421328043626899
0.039755625,0.2266342517558077,0.027122176517139943,0.22040143558239184
0.205185625,0.524851431658563,0.2232322093748586,0.5309742485046497
0.091074375,0.32144786601836844,0.11878369909957094,0.3344747326120293
0.08684125000000001,0.2568881685575365,0.05571246769741833,0.26498848204288455
0.01065,0.18341437061048085,0.016740500558489593,0.18349570217493186
0.21897812499999997,0.5915721231766613,0.1908083654134443,0.575373527587008
0.055763125000000004,0.27498649378714213,0.0793151497418587,0.2681202060944791
0.028048125,0.22042139384116696,0.041196030851683385,0.2210595564272205
0.02495,0.21312803889789303,0.03763005013978436,0.21208346688703403
0.0508975,0.26877363587250136,0.07156859308451649,0.26250081236430917
0.04235625,0.2228525121555916,0.02887948157571303,0.22246434058811643
0.08061937500000001,0.3354943273905997,0.10760670893214329,0.3153129583487403
0.072520625,0.3028092922744463,0.10002774326601209,0.2982011129325925
0.039919375,0.21988114532685038,0.02832653532048847,0.21460478298737148
0.109281875,0.3954619124797407,0.12163500614765883,0.3828171828562374
0.019443125,0.20718530524041062,0.029490973850897065,0.20280392830796878
0.091945,0.24635332252836306,0.06279838137454813,0.25989966256905017
0.11213187499999999,0.2714748784440843,0.07260394630338167,0.28292482966138816
0.070485625,0.273095623987034,0.09872867859895429,0.2927957666222801
0.73924875,0.6002160994057267,0.02887659625509948,0.6025058193902826
0.0947375,0.3371150729335494,0.1226361324863919,0.34108864190529575
0.08943,0.326580226904376,0.11896471458087134,0.329161523843406
0.066578125,0.28200972447325773,0.09430834564380308,0.2851555202773552
0.1066025,0.35764451647757967,0.1368834120627753,0.36021252629042994
0.046165,0.26256077795786065,0.06569168044121193,0.2534977920112119
0.06960625000000001,0.28417071853052406,0.09621513404983531,0.2934587674330255
0.080415,0.34629929767693146,0.0947706662727099,0.3319414446527374
0.04150125,0.2660723933009185,0.05568014972285371,0.25524258055068483
0.02469,0.23851971907077257,0.035694423624633216,0.21846700627286592
0.177960625,0.4716369529983793,0.18995523515985263,0.4919160325946914
0.059606875000000004,0.2698541329011345,0.08381213182559948,0.27571394074644223
0.027336875,0.19584008643976228,0.020139596335561234,0.19917359114842217
0.24114125,0.40788762830902214,0.12251364012117394,0.4111400583292725
0.023860625,0.19962182603997838,0.0173260963148583,0.19882052350947022
0.010711875,0.16936790923824963,0.006739250378100241,0.17289641195921487
0.09839,0.28417071853052406,0.05851066414856088,0.2839036882383534
0.045801875,0.2447325769854133,0.06646736295467758,0.24988781855388545
0.02202125,0.20340356564019452,0.03356549302068422,0.2059058646001419
0.09653500000000001,0.3584548892490546,0.11537656243291596,0.3545811392150639
0.09546750000000001,0.36277687736358727,0.11018251845561516,0.35741205815996724
0.048549375,0.21204754186925986,0.03512690749931371,0.21814928963500677
0.076490625,0.35035116153430584,0.10209330846714057,0.3090553625124234
0.025645625,0.19584008643976228,0.019414722057398477,0.19349257403431705
0.059701875,0.30659103187466236,0.07997648117881051,0.28306619283976026
0.035938125,0.23500810372771475,0.05318279382548796,0.23182328083716292
0.0179725,0.19881145326850352,0.027366858733187047,0.1999312636324845
0.085474375,0.324689357104268,0.11331208370070779,0.32365836025717326
0.06108812500000001,0.2968665586169638,0.08383499275872638,0.2816161627521299
0.8146375000000001,0.6391139924365209,0.01400129008882481,0.6406651023117237
0.09445125,0.32820097244732577,0.12513041370635355,0.3373660410737794
0.01103875,0.1823338735818477,0.017406119356511145,0.18354945067898826
0.092681875,0.33738519719070775,0.12215588725085082,0.3354202817919872
0.047036875,0.23851971907077257,0.03188866914887824,0.22685965114025566
0.050565625,0.200162074554295,0.036951116564057855,0.21811854069618916
0.0680575,0.26175040518638576,0.04239229014433756,0.2547474143465132
0.011523124999999999,0.1850351161534306,0.017881643051665643,0.186996093187251
0.048460625,0.2520259319286872,0.06864344694528242,0.2576834973785523
0.049851875000000004,0.26256077795786065,0.0698169590612808,0.26152701576020904
0.259900625,0.5845488924905458,0.27069006513143573,0.6189839285715976
0.065695,0.22393300918422476,0.046628032253276386,0.23415830890326642
0.011378125,0.1839546191247974,0.017855761491244588,0.18487873518747866
0.020684374999999998,0.22042139384116696,0.030399627737936086,0.20979187809854732
0.036126875,0.19854132901134522,0.026950771176701884,0.20384595334770317
0.060065625,0.26121015667206915,0.08709435752509553,0.2716494600339273
0.14556875,0.41301998919502975,0.17925163705209182,0.4250145499946996
0.09350625,0.3125337655321448,0.12196437782324501,0.33815232143868923
0.027783750000000003,0.21069692058346842,0.0418487575707467,0.21659625418733247
0.134349375,0.25094543490005405,0.04070024509171215,0.25818626496952324
0.072145,0.28903295515937333,0.0992769618038142,0.29798115532025105
0.113530625,0.37520259319286875,0.14532673310679675,0.3711513512072134
0.01927875,0.19881145326850352,0.02953071137576993,0.20092905131337424
0.035591875,0.21717990275526744,0.024483997066858575,0.2160064722264522
0.018883749999999998,0.19124797406807134,0.01402221253536892,0.19148648031991392
0.06372,0.3092922744462453,0.08161330118653239,0.2955332089976609
0.147349375,0.4238249594813615,0.1733908407024041,0.4336405673287113
0.01430375,0.19800108049702866,0.021866336009464832,0.19371645588540184
0.031580000000000004,0.211237169097785,0.0224093218927185,0.20826404862008271
0.076274375,0.24203133441383037,0.053759080923514765,0.2432706876084161
0.009606874999999999,0.17828200972447328,0.015277160072514857,0.17992387722519151
0.02152875,0.2004321988114533,0.03287699187901361,0.20484583630419362
0.06157875,0.28200972447325773,0.08636184251365758,0.2790967354397974
0.046515625,0.244462452728255,0.06844460253701978,0.2487758611026411
0.04967125,0.21150729335494328,0.03649801705500288,0.21656569807417186
0.025355625,0.20529443544030254,0.038056088703406855,0.21349277826300886
0.02902,0.21636952998379258,0.044085189563814256,0.21707242054202697
0.143500625,0.4141004862236629,0.17533776376805477,0.42291122961865774
0.036124375,0.22906537007023234,0.052597574005499075,0.23468935688257198
0.0203125,0.21231766612641817,0.030049080877275924,0.2081817977963086
0.023594999999999998,0.21880064829821722,0.03557259522879258,0.21009211981085524
0.022520625,0.19070772555375473,0.016829213959660423,0.19322840193038776
0.042785625,0.2447325769854133,0.06142129507438178,0.24700872538259164
0.051989375000000004,0.24230145867098868,0.03355315250939007,0.2376685540409127
0.062382499999999994,0.2801188546731497,0.08833345510275185,0.2788480917543269
0.010634375,0.17828200972447328,0.016666420447555886,0.18397686851536002
0.0446625,0.24689357104267964,0.06460647851891489,0.24866351262047282
0.035745624999999996,0.23122636412749864,0.05300492336399496,0.23120681784506242
0.064855,0.2752566180443004,0.08989603765301353,0.2858382026431816
0.019574374999999998,0.21582928146947597,0.029414700381661968,0.20452809706557323
0.73657375,0.5867098865478121,0.039243648618876976,0.5953506047687789
0.010324999999999999,0.1742301458670989,0.008135545329953734,0.17516202365813935
0.053474375,0.24257158292814698,0.03452876591582871,0.23872757262296052
0.02547375,0.2190707725553755,0.03665213169878638,0.22040192046304155
0.025935000000000003,0.20610480821177746,0.01864740135514756,0.20194004582150848
0.21597875000000002,0.5964343598055105,0.21688598126605313,0.5564222763030902
0.07045812500000001,0.2506753106428957,0.04521174896627761,0.25250654556738605
0.07043374999999999,0.29659643435980554,0.09633938866474687,0.2962831164928923
0.1315875,0.4100486223662885,0.16205112233183086,0.4037990657573392
0.029855625000000004,0.20799567801188548,0.04514788796843851,0.21909035504674193
0.018916250000000003,0.19097784981091304,0.02899494426157255,0.20026754987943488
0.06935375,0.2787682333873582,0.0975397110586059,0.2904595382026538
0.022953124999999998,0.2031334413830362,0.01686058619825947,0.19630748829117511
0.058344375000000004,0.2639113992436521,0.0822962341709324,0.27331755778993205
0.05093875,0.2566180443003782,0.07280284252829008,0.26005980824830305
0.060319374999999995,0.258238789843328,0.08568767950540893,0.27522400349368903
0.04178875,0.23338735818476503,0.0274796951709311,0.22727618868905708
0.00976875,0.17585089141004864,0.015481304727058158,0.1807606285711111
0.012663125,0.1966504592112372,0.019697128413014988,0.18832738697386012
0.040158125,0.2552674230145867,0.05596168071896385,0.24758058045443934
0.01547625,0.18989735278227987,0.02391538206908792,0.1936967117225763
0.09140000000000001,0.3495407887628309,0.12052704088263351,0.3334043492454733
0.6581224999999999,0.5642895732036738,0.04459153203330094,0.5592178706179555
0.05728124999999999,0.26796326310102647,0.08138460955264133,0.27059250869701795
0.0368,0.22906537007023234,0.055275496333678786,0.23072249987530283
0.015784375,0.19367909238249595,0.02451277272832779,0.193331163857889
0.019638125,0.19773095623987036,0.03017368104927452,0.20096342595492403
0.03501,0.22447325769854132,0.05096818951998705,0.23302059803619762
0.021440624999999998,0.20880605078336034,0.03263461985733642,0.20525728421178746
0.05251625,0.21204754186925986,0.03827037595207084,0.2200384456180715
0.07325374999999999,0.2768773635872501,0.10204787994146111,0.2978196079184885
0.036748125,0.23500810372771475,0.05373818761436038,0.23494953373797722
0.06672249999999999,0.3379254457050243,0.07720333811358786,0.3135012709345166
0.02329875,0.2063749324689357,0.03589434842447401,0.20606719636250775
0.078509375,0.2639113992436521,0.04999971119949921,0.25966846975978
0.065503125,0.27579686655861696,0.09141740861117532,0.2857899004111592
0.023435624999999998,0.18746623446785524,0.017796193141446762,0.19130956437638758
0.010493125,0.17314964883846573,0.006621072416639108,0.17225964610689293
0.066599375,0.2906537007023231,0.09231638552942546,0.28847953406821075
0.046066249999999996,0.21717990275526744,0.03335886570418975,0.21612782493772079
0.019794375,0.22339276066990815,0.029089919746477875,0.20845142220249796
0.022885,0.21258779038357647,0.03420907869283146,0.21040398407491884
0.12806625,0.28903295515937333,0.08092418131986175,0.29840907210372836
0.079425625,0.30010804970286337,0.10804273818031657,0.31073244112736914
0.112374375,0.4219340896812534,0.12188805033851607,0.39058372998132324
0.14279187499999998,0.4184224743381956,0.17946014429862367,0.41804882307895175
0.049415625000000005,0.2142085359265262,0.03586455857865575,0.2183222232482541
0.040238125,0.23662884927066452,0.05914572766460916,0.23942302951141423
0.12026875,0.39735278227984877,0.14932528458983305,0.38554052077382645
0.01600125,0.19016747703943818,0.024700041157822126,0.19467324625132704
0.010339375000000001,0.18962722852512157,0.016101946639380374,0.18460058934391202
0.09355625,0.32928146947595893,0.12599163663347301,0.33363665163611844
0.010015,0.1880064829821718,0.015836437584486475,0.18151425131760746
0.174261875,0.49027552674230146,0.19202209832621728,0.4825646458145636
0.44337499999999996,0.40329551593733115,0.07657515793483768,0.4321142022380672
0.0249725,0.21690977849810913,0.037878442969338566,0.21118650602613567
0.048244375,0.28363047001620745,0.06497938053412786,0.2649014358847858
0.012316249999999999,0.1885467314964884,0.019170993528522105,0.18768322487916791
0.022981875,0.18719611021069693,0.0175904614967002,0.1896579017777603
0.03525625,0.2147487844408428,0.024631404547186934,0.21343028453044083
0.016845,0.17341977309562398,0.006436482642250458,0.17925956230508577
0.060196875000000004,0.2784981091301999,0.08641119017756076,0.2734217066176948
0.03665375,0.23068611561318209,0.05424603727527055,0.23289600593049528
0.131005625,0.41545110750945435,0.17064540472492667,0.3952110305262541
0.009830624999999999,0.16936790923824963,0.00622030072276073,0.17138151961221065
0.026875624999999997,0.24500270124257162,0.03833495414150734,0.223876147748109
0.0705375,0.29335494327390604,0.09901413135301164,0.29254736307391116
0.03680625,0.23311723392760672,0.05429252368830459,0.23365515899732522
0.06468937500000001,0.2706645056726094,0.09218643013474752,0.2813635613611224
0.2906875,0.4716369529983793,0.12760099663831131,0.4637444536758011
0.0218975,0.22906537007023234,0.032052590001359425,0.21227501325684867
0.099375625,0.3330632090761751,0.13179051743298534,0.3446851957787199
0.242481875,0.4238249594813615,0.12419779214982028,0.4112641543966436
0.15177374999999999,0.4589411129119395,0.17106266080367796,0.4457323546478577
0.009789375,0.1704484062668828,0.006194846755538884,0.17133862056035035
0.02616,0.2182603997839006,0.018272228378911966,0.2065512635854287
0.01236,0.18341437061048085,0.01934484259523701,0.18682195630220028
0.056765625,0.2603997839005943,0.08090200307214378,0.2693331025819873
0.05778375,0.28336034575904917,0.07941178291579087,0.2763957365130708
0.010411875,0.18260399783900594,0.016483211649203456,0.18191610691222138
0.08004375,0.3217179902755268,0.10544204971669835,0.3163313818930707
0.08941,0.32225823878984333,0.11945800117752489,0.328500767291027
0.010925625,0.18935710426796326,0.016997243639039792,0.18566522678073852
0.06127375,0.27957860615883307,0.08408026090873577,0.2819144293323826
0.48456687499999995,0.4700162074554295,0.07421453962484648,0.45624492360901003
0.050341250000000004,0.24338195569962184,0.032384547889520256,0.23686680581718042
0.030991249999999998,0.23824959481361427,0.04453527544773065,0.22896347316249924
0.016680624999999998,0.19611021069692058,0.025923977803415835,0.19456455328348415
0.066994375,0.28417071853052406,0.08959115465926065,0.29437498002235757
0.05942499999999999,0.2590491626148028,0.08456217115460753,0.2736031228805657
0.24240750000000003,0.31361426256077796,0.058734017684150874,0.3255259369680278
0.064428125,0.26418152350081037,0.09077778069833059,0.2827113501361362
0.043746875000000005,0.24176121015667207,0.06338043536333948,0.2470309757001929
0.045509375000000005,0.249054565099946,0.06453505311560695,0.25303644924702123
0.041095625000000004,0.2325769854132901,0.02701611729836188,0.22679038071819185
0.068514375,0.22771474878444087,0.0487744904363563,0.23584219608383364
0.017165,0.20745542949756887,0.02617779657503131,0.1984507342021802
0.12446125,0.3889789303079417,0.15765138539440393,0.38917992653080336
0.030602499999999998,0.2590491626148028,0.041300201751437664,0.23785608461910318
0.113979375,0.25337655321447866,0.035161109998343584,0.24803418852145925
0.043044375,0.24500270124257162,0.06248409527362529,0.2456597559530709
0.03040375,0.21745002701242575,0.045699082402649444,0.22091180162382298
0.053486875,0.2441923284710967,0.034855194405307474,0.23744949023368714
0.030595624999999998,0.22069151809832524,0.0457867903391742,0.22191396512791364
0.0918775,0.3417071853052404,0.11740545027994098,0.33855512871378257
0.020490625000000002,0.1880064829821718,0.015639515938567976,0.18823031214211403
0.010016875,0.16936790923824963,0.006334206707709259,0.17160117050673143
0.019841875000000002,0.2101566720691518,0.029893399529520758,0.20451453015395052
0.010215625,0.16423554835224205,0.008109024739509184,0.17381551460227093
0.020476249999999998,0.1882766072393301,0.03112248368575686,0.20402921248000275
0.030035,0.2142085359265262,0.021283072651850823,0.20730520080385492
0.382591875,0.3895191788222582,0.07294557894978342,0.4012118544301018
0.01141625,0.17504051863857376,0.008900491605470915,0.17778967781095595
0.048804375,0.26229065370070237,0.06997110124600348,0.25633707602148875
0.06837937499999999,0.27012425715829286,0.04009038267937356,0.262908667411994
0.095743125,0.3665586169638033,0.11271556038916977,0.35532184862804805
0.086744375,0.3095623987034036,0.11834250709129525,0.321401218378585
0.044188125,0.22852512155591573,0.029543536489471736,0.22672035718032316
0.025790625,0.21204754186925986,0.03836689151580802,0.21559052509011936
0.010779374999999999,0.18719611021069693,0.016703333081577638,0.18611115540436027
0.021430625000000002,0.2220421393841167,0.031097487785709164,0.21294161519969512
0.121075,0.39708265802269044,0.14939809762601838,0.3875943931292884
0.018959375,0.19097784981091304,0.014046932994282581,0.19190263315717107
0.01996,0.18719611021069693,0.014872774286769596,0.1917475441200157
0.10724,0.37223122636412753,0.13270219297964975,0.3662340894481708
0.135415,0.417882225823879,0.1696483389946271,0.40729467528163843
0.0479475,0.20718530524041062,0.03536024013663211,0.21467436903746395
0.071416875,0.2866018368449487,0.09754295791081957,0.29798830073535154
0.03369375,0.22339276066990815,0.05048842276765975,0.2264023018671892
0.12558375,0.3827660723933009,0.1587616781134077,0.39115115221722097
0.071155,0.3009184224743382,0.09634737936456698,0.29886789125505464
0.037685625,0.2323068611561318,0.05535752804898433,0.2356566147772075
0.096045,0.3338735818476499,0.12804662100102177,0.33887447520408515
0.07124,0.3171258779038358,0.09379470275921845,0.3030568528399292
0.074816875,0.3052404105888709,0.10164588542237911,0.303928174050707
0.072955625,0.297947055645597,0.10156189472586613,0.2974725345215341
0.259493125,0.6469475958941113,0.24261434710324323,0.6299190322922504
0.009794375,0.16990815775256618,0.006196792882055754,0.17137550465193294
0.020364375,0.20988654781199353,0.031066040692755793,0.20325475434937804
0.01977875,0.20097244732576985,0.03032988082801003,0.20150485837405777
0.016673125,0.17585089141004864,0.012965421263262155,0.18221987466919767
0.111645,0.38303619665045924,0.14317482470668091,0.3680375648801884
0.30695375,0.7285251215559158,0.2719016386740604,0.7072212820079693
0.0690075,0.2992976769313884,0.09255335599176581,0.29700356413969264
0.01877625,0.17341977309562398,0.014617635750617218,0.18362508770141506
0.014827499999999999,0.18962722852512157,0.02308887884927395,0.1914259114452514
0.84756125,0.6455969746083199,0.015688247224095783,0.6526356689640143
0.74768625,0.6094003241491086,0.025450836887066876,0.6078877724162375
0.028339999999999997,0.24284170718530523,0.04084872610776466,0.224470904551038
0.012181250000000001,0.18341437061048085,0.019056954970115957,0.18662318266137623
0.009999375000000001,0.14802809292274446,0.007958281932912824,0.17319871363072867
0.01828125,0.19556996218260403,0.02749481643615418,0.20242881778346813
0.088908125,0.3562938951917882,0.10478091706644167,0.3448200522182592
0.06880625,0.2755267423014587,0.039775812492367786,0.26500897165163506
0.14148624999999998,0.4354403025391681,0.16325712643700088,0.42722766851660743
0.02283,0.22150189086980013,0.03330488266606151,0.2142241608440291
0.023106250000000002,0.2298757428417072,0.03397471309654959,0.21339106109683684
0.010415,0.18935710426796326,0.016313181076935784,0.18374235585435855
0.01882875,0.1928687196110211,0.01419124714698787,0.1890333998604958
0.144206875,0.30740140464613724,0.08865417646001102,0.3143806817395026
0.036543124999999996,0.23500810372771475,0.02419130326098978,0.22233585562256947
0.010493125,0.17341977309562398,0.00661324044647244,0.17246291644511105
0.214085,0.515667206915181,0.23601471889698528,0.5428999212643497
0.067908125,0.3055105348460292,0.08906470281755027,0.2985521109679329
0.13610187499999998,0.39357104267963267,0.16889457281322115,0.40962226490426573
0.051553125,0.2644516477579687,0.0725446711744193,0.26338111154063965
0.024399999999999998,0.19935170178282013,0.0178306244105888,0.1982298111743825
0.10935187500000002,0.35602377093462995,0.13690801697629898,0.3678577832597717
0.032699375,0.19259859535386278,0.02454795646127537,0.2002213551862484
0.015390625,0.18989735278227987,0.023699250857014607,0.19415730075641793
0.027581875,0.19151809832522962,0.020979362755962915,0.1941891239962066
0.07320312500000001,0.3287412209616424,0.08979801477329263,0.31578140089423845
0.099263125,0.3841166936790924,0.10889760243804301,0.3693562938983527
0.649044375,0.5807671528903295,0.0226570624684757,0.5699375524114791
0.085215,0.31037277147487846,0.11204444857504993,0.3244403589418373
0.087229375,0.2984873041599136,0.11943139813125134,0.3216057121455847
0.0686725,0.29875742841707187,0.09428031648833128,0.29305966956417745
0.163299375,0.3363047001620746,0.08927086706890364,0.3436238063932993
0.058285624999999994,0.27714748784440846,0.08304358505104538,0.271684137250345
0.171750625,0.5059427336574824,0.1559823606803929,0.49976004663239426

